Ambidextrous Degree Sequence Bounds for Pessimistic Cardinality Estimation

In a large database system, upper-bounding the cardinality of a join query is a crucial task called $\textit{pessimistic cardinality estimation}$. Recently, Abo Khamis, Nakos, Olteanu, and Suciu unified related works into the following dexterous framework. Step 1: Let $(X_1, \dotsc, X_n)$ be a random row of the join, equating $H(X_1, \dotsc, X_n)$ to the log of the join cardinality. Step 2: Upper-bound $H(X_1, \dotsc, X_n)$ using Shannon-type inequalities such as $H(X, Y, Z) \le H(X) + H(Y|X) + H(Z|Y)$. Step 3: Upper-bound $H(X_i) + p H(X_j | X_i)$ using the $p$-norm of the degree sequence of the underlying graph of a relation. While old bound in step 3 count "claws $\in$" in the underlying graph, we proposed $\textit{ambidextrous}$ bounds that count "claw pairs ${\ni}\!{-}\!{\in}$". The new bounds are provably not looser and empirically tighter: they overestimate by $x^{3/4}$ times when the old bounds overestimate by $x$ times. An example is counting friend triples in the $\texttt{com-Youtube}$ dataset, the best dexterous bound is $1.2 \cdot 10^9$, the best ambidextrous bound is $5.1 \cdot 10^8$, and the actual cardinality is $1.8 \cdot 10^7$.

==> fig37/Brightkite_edges.csv <==
true ambi dex shape ambi_rel dex_rel
27274961.99999997 27274961.99999997 27274961.99999997 path3 0.0 0.0
2968368.0000000023 17373409.098747972 27274961.99999997 K3 0.767367305180363 0.9632464130910756
8815817960.000004 8815817960.000004 8815817959.99996 claw 0.0 -2.1697367997449015e-15
1814063426.0000021 4645423608.15067 7182211293.577737 path4 0.4083728552556049 0.5976057100505543
399664089.9999998 2833660084.4667387 7182211293.577772 pan3 0.8506526241964534 1.2545630490370179
120015083.9999999 1814063425.9999976 7182211293.577772 fan2 1.1794166340098178 1.7770223440603752
241167376.00000018 1814063425.9999976 7182211293.577737 cycle4 0.876333909337535 1.4739396193880903
68431391.99999999 1814063426.0000021 7182211293.577737 K4 1.423397093137685 2.021002803188239
6021442833593.994 6021442833593.935 6021442833593.964 K14 -4.291257226162149e-15 -2.1697367997449015e-15
471168570664.0002 1892827412193.6064 2140331288821.131 chair 0.6039347037451911 0.6573046872470324
118513399749.99991 1253127579960.7944 2140331288821.131 cricket 1.0242278316873825 1.2567135435983674
21586840617.99995 595491008306.0071 2090849252430.2124 dart 1.4406861231695622 1.9861336368543567
59966536087.99992 935197828599.977 2090849252430.192 bull 1.1929945268436575 1.5424137589274636
8786683884.000008 457045047473.7915 2090849252430.192 K3u2K1c 1.7161340051074845 2.3764977196724413
149441890914.0002 960423726367.1516 2090849252430.192 path5 0.8079905262315537 1.145850367743326
40466350961.99996 595491008306.0042 2090849252430.2021 pan4 1.1677811643668552 1.7132286780516497
34118624007.99997 593714518657.474 2090849252430.2124 pan4c 1.2405861613595361 1.7873312139607336
19397983050.000004 457045047473.787 2090849252430.192 K23 1.3722024317941766 2.0325661463591373
10302081845.99999 330666984918.1096 2090849252430.2021 house 1.5064658395651565 2.3073977260094347
12664358664.000008 373088076172.4575 2090849252430.192 butterfly 1.4692281677201418 2.217739520297769
6284432286.000004 330666984918.11127 2090849252430.1816 P2uP3c 1.7211247842987372 2.5220566707430088
4185990015.9999957 330666984918.11127 2090849252430.1714 wheel4 1.897592647254131 2.6985245336984005
16334053850.00001 556092659801.5123 2090849252430.192 kite 1.5320531795689953 2.1072287388330344
10723997471.999998 556092659801.5233 2090849252430.2021 clawuK1c 1.7147904596696881 2.2899660189337205
6953121717.999993 330666984918.11127 2090849252430.192 fan3 1.6772110034205687 2.4781428898648428
4703517952.000003 330666984918.11127 2090849252430.2124 P3u2K1c 1.8469680294792286 2.6478999159235066
3150351324.0000033 330666984918.11127 2090849252430.192 K5_e 2.021031846850123 2.821963733294397
16701320020.00003 330666984918.1096 2090849252430.2021 cycle5 1.2966400376436553 2.0975719240879336
2337766920.0000005 330666984918.108 2090849252430.192 K5 2.150589626460006 2.9515215129042844


==> fig37/CA-AstroPh.csv <==
true ambi dex shape ambi_rel dex_rel
25901091.999999993 25901092.000000056 25901092.000000056 path3 1.0607602132086145e-15 1.0607602132086145e-15
8117964.000000009 22506405.98562053 25901091.999999993 K3 0.44285902764055884 0.5038709534305065
3352181416.000003 3352181416.000003 3352181415.999986 claw 0.0 -2.1697367997449015e-15
2033779123.9999986 2777576299.0452456 3352181415.9999948 path4 0.13536221254677935 0.21702372893899846
723099985.9999995 2357283402.9790187 3352181416.000011 pan3 0.5132134453305582 0.6661291609603814
298221480.0 2033779123.9999936 3352181415.999986 fan2 0.8337648639725048 1.0507885929115033
411011183.99999994 2033779123.9999936 3352181415.9999948 cycle4 0.6944501455496049 0.9114738744886044
230351516.00000018 2033779124.0000036 3352181415.9999948 K4 0.9459127103499083 1.1629364392889057
702677405163.9996 702677405163.9996 702677405163.9962 K14 0.0 -2.121520426417237e-15
286481981595.9997 547665924721.8802 696655300996.4022 chair 0.2814184083304402 0.38592063406803656
109894851872.00026 429642856416.19385 696655300996.3987 cricket 0.592130247297755 0.8020405981320634
32977624883.999947 325444209298.6801 696655300996.3987 dart 0.994257174790291 1.324798572439515
76083886374.00005 409480095549.0143 696655300996.4022 bull 0.7309401076440712 0.9617252577874643
15638864615.999964 286481981595.9997 696655300996.3987 K3u2K1c 1.2628920920078968 1.648812726075931
174810291912.00018 427956176211.06323 696655300996.4022 path5 0.38883230041313355 0.6004509480678399
44555990235.99999 325444209298.68494 696655300996.3953 pan4 0.8635704483456872 1.1941118459949027
61294480570.99989 338272994149.24194 696655300996.4022 pan4c 0.7418459584493211 1.0555965770517401
19991288199.99995 286481981595.9997 696655300996.3987 K23 1.1562565319119533 1.5421771659799879
16832153338.999987 256748107294.98245 696655300996.4022 house 1.1833675718683527 1.6168782672324689
24839958400.00002 271207865942.13773 696655300996.3987 butterfly 1.0381514171982655 1.4478670819143409
12254097776.000006 256748107294.9837 696655300996.3987 P2uP3c 1.3212259094682317 1.7547366048323434
9757208632.000015 256748107294.9837 696655300996.3987 wheel4 1.4201816594096672 1.853692354773779
28806797999.000023 321243665888.45685 696655300996.3987 kite 1.0473395859955503 1.3835229588565159
22481701996.999966 321243665888.4711 696655300996.4022 clawuK1c 1.155005386449535 1.4911887593104836
13199472267.999996 256748107294.9837 696655300996.3987 fan3 1.2889506828363162 1.7224613782004279
10675219135.00002 256748107294.98245 696655300996.3987 P3u2K1c 1.3811304519875625 1.8146411473516764
8714212431.999989 256748107294.9837 696655300996.4022 K5_e 1.4692791079266654 1.9027898032907793
23647392039.99997 256748107294.9837 696655300996.3987 cycle5 1.0357239993207956 1.4692346946849075
7823422679.999989 256748107294.9812 696655300996.3987 K5 1.516110456006543 1.949621151370659


==> fig37/CA-CondMat.csv <==
true ambi dex shape ambi_rel dex_rel
4127523.999999996 4127523.9999999856 4127523.9999999856 path3 -1.060760213208617e-15 -1.060760213208617e-15
1048156.0000000008 3397377.7316139736 4127523.999999996 K3 0.5107179111161542 0.5952636824760703
235580165.99999988 235580165.99999928 235580165.99999928 claw -1.1089765865362815e-15 -1.1089765865362815e-15
110655230.00000006 176477003.42420608 235580165.99999928 path4 0.20271617563932073 0.3281667782609969
32327146.99999998 137732347.64105093 235580165.99999988 pan3 0.6294685719987472 0.862571345391281
10834054.0 110655230.00000006 235580165.99999928 fan2 1.0091809493047286 1.3373477275657255
20199484.00000002 110655230.00000006 235580166.00000045 cycle4 0.7386316697623788 1.0667984480233779
7199287.999999998 110655230.00000006 235580165.99999928 K4 1.1866823977993872 1.5148491760603842
27383555463.999958 27383555463.99982 27383555463.999958 K14 -2.1697367997449015e-15 0.0
7010130725.999988 18738939218.01432 26082130194.740467 chair 0.4270188856847755 0.57061694162445
3506614290.0000024 12856275882.06403 26082130194.740593 path5 0.5642271850630681 0.871455060165345
2252712413.000002 12961334466.447454 26082130194.740593 cricket 0.7599439655821214 1.0636373063335118
992540326.0000002 8990422841.183252 26082130194.740467 pan4c 0.9570319573476151 1.4195948976784412
325508798.0000001 6432149216.510706 26082130194.740467 butterfly 1.2957933794860144 1.9037803270853235
856609251.999999 8471020236.939876 26082130194.740337 pan4 0.9951529584744858 1.4835602976765039
350202413.0 5901821971.73753 26082130194.740593 cycle5 1.2266669707056026 1.8720239242797752
439724374.00000054 7010130725.999988 26082130194.740337 K23 1.2025455775256815 1.7731625191501295
1278975064.0000005 12017749776.45511 26082130194.740467 bull 0.972961080072786 1.3094809812754415
500836762.9999997 8471020236.939876 26082130194.740467 dart 1.2282395192962892 1.7166468584983094
221912418.00000003 5901821971.73753 26082130194.740593 house 1.4248044992801998 2.0701614528543724
239877423.99999973 7010130725.999988 26082130194.740337 K3u2K1c 1.4657367404513364 2.0363536820757844
145789543.0 5901821971.737501 26082130194.740467 P2uP3c 1.6072597302855642 2.2526166838597366
95548271.9999999 5901821971.737559 26082130194.740467 wheel4 1.7907632676798357 2.436120221254004
385558338.9999995 8294600263.888656 26082130194.740337 kite 1.3327053605557788 1.8302529578111515
268420510.99999973 8294600263.888738 26082130194.740593 clawuK1c 1.489979762395714 1.9875273596510865
143392642.00000015 5901821971.737501 26082130194.740337 fan3 1.6144592382149776 2.259816191789148
105024159.9999999 5901821971.737559 26082130194.740467 P3u2K1c 1.7496968882156854 2.3950538417898537
76690482.00000001 5901821971.737559 26082130194.740467 K5_e 1.886244637562155 2.531601591136323
63486877.99999998 5901821971.737559 26082130194.740467 K5 1.968302133938899 2.613659087513067


==> fig37/CA-GrQc.csv <==
true ambi dex shape ambi_rel dex_rel
488852.0000000003 488851.99999999907 488851.99999999907 path3 -1.1089765865362815e-15 -1.1089765865362815e-15
289778.9999999997 451902.9061557413 488852.0000000015 K3 0.19297822487715832 0.22711048693754277
16306889.999999993 16306890.000000032 16306890.000000032 claw 1.0607602132086145e-15 1.0607602132086145e-15
13560523.000000015 15331024.430810379 16306889.999999952 path4 0.05329473606280118 0.08009470197567542
10266905.0 14416702.141081415 16306889.999999993 pan3 0.14742638222794627 0.20093159812726677
8457035.0 13560523.000000015 16306889.999999952 fan2 0.20505831170005107 0.2851530136757265
9387008.000000006 13560523.000000015 16306889.999999993 cycle4 0.15974925166164244 0.23984395363731895
7904166.000000001 13560523.000000015 16306889.999999952 K4 0.23442038710448834 0.31451508908016373
741581264.0000007 741581264.0000025 741581264.0000025 K14 1.0607602132086145e-15 1.0607602132086145e-15
567639198.9999998 692701339.5293934 741581264.0000007 chair 0.08647364892302635 0.11608637031163992
495825900.0000002 647043242.7022815 741581264.0000025 path5 0.11560409721296362 0.17482953999019085
455068242.99999946 644653690.0582328 741581264.0000025 cricket 0.15124994368589426 0.2120822195909953
397283861.0000004 602305546.2120115 741581264.0000025 pan4c 0.18071593938578506 0.2710578259361969
331365849.00000036 560981166.4596282 741581264.0000025 butterfly 0.228640533719882 0.3498510014252116
391975461.0 596915460.5875112 741581264.0000025 pan4 0.18265394805504018 0.2768998692981174
348018717.0000001 554401228.2393565 741581264.0000007 cycle5 0.20222158213307706 0.3285561472320952
330673358.0000002 567639199.0000011 741581264.0000025 K23 0.2346731728632764 0.3507595431749164
432561701.00000006 640353502.0726156 741581264.0000025 bull 0.17037172462372283 0.2341106844697255
364411108.99999976 596915460.5875126 741581264.0000025 dart 0.21432121972808688 0.30856714097116306
324976670.9999999 554401228.2393591 741581264.0000025 house 0.23197199822170592 0.358306563320723
309857805.0 567639198.9999983 741581264.0000025 K3u2K1c 0.2629099384873569 0.3789963087989989
305655832.9999997 554401228.2393565 741581264.0000025 P2uP3c 0.2585914956679433 0.38492606076696245
289478403.00000024 554401228.2393565 741581264.0000007 wheel4 0.2822080157190911 0.40854258081810924
360255316.9999998 595681638.2541815 741581264.0000025 kite 0.21840381400465553 0.31354834957894423
341766304.99999964 595681638.2541741 741581264.0000025 clawuK1c 0.24128497020839196 0.3364295057826861
306468085.99999976 554401228.2393606 741581264.0000025 fan3 0.25743892772573035 0.3837734928247463
291353085.0 554401228.2393591 741581264.0000025 P3u2K1c 0.27940456276624764 0.4057391278652648
277259764.0000003 554401228.2393565 741581264.0000025 K5_e 0.3009373345190544 0.4272718996180736
265862757.0000002 554401228.2393565 741581264.0000007 K5 0.31916667967796936 0.44550124477698744


==> fig37/CA-HepPh.csv <==
true ambi dex shape ambi_rel dex_rel
30795430.000000004 30795430.000000004 30795430.000000004 path3 0.0 0.0
20154623.00000001 28541274.79460743 30795430.000000004 K3 0.15109868803390802 0.1841115936513758
7754261013.99999 7754261013.99999 7754261013.99999 claw 0.0 0.0
6374261996.999995 7247257192.752287 7754261013.99999 path4 0.055743763941208835 0.08511050556337883
4853743649.00001 6790907631.402229 7754261013.99999 pan3 0.14585098802709123 0.20346358029049047
3768210067.0000014 6374261996.999995 7754261013.99999 fan2 0.22829480453973872 0.31340531010311756
3956598986.0 6374261996.999995 7754261013.99999 cycle4 0.2071078746607562 0.29221838022413504
3607221940.000004 6374261996.999995 7754261013.99999 K4 0.24725704622724204 0.33236755179062083
2382113831949.9946 2382113831949.9946 2382113831950.018 K14 0.0 4.243040852834442e-15
1768944303031.004 2175755724395.849 2291951296828.0254 chair 0.08989597588944809 0.11249122585422607
1487341261175.9995 2015806553414.3425 2291951296828.014 path5 0.1320382266501729 0.18779475867041368
1407773655667.0005 2023253405585.5476 2291951296828.0254 cricket 0.15751744629381467 0.21167255100033094
1163330281672.0 1872808256158.4656 2291951296828.014 pan4c 0.20679028225819476 0.2945023517911922
753250178321.0012 1740244810776.6604 2291951296828.003 butterfly 0.36367110425690535 0.48326614162764164
1087927188461.0009 1858319106205.3403 2291951296828.0254 pan4 0.2325204617194041 0.3236055544125226
907634207507.0012 1717191616625.7903 2291951296828.0254 cycle5 0.2769079040819925 0.40229452929233256
860843716521.9983 1768944303031.0127 2291951296828.003 K23 0.3127898451235983 0.4252810709778179
1301466680596.9978 1996898099326.6233 2291951296828.0254 bull 0.18592284958466862 0.2457723307564339
1050090620045.0024 1858319106205.3403 2291951296828.0254 dart 0.24789351293974662 0.33897860563286514
860407447218.0004 1717191616625.7903 2291951296828.0254 house 0.3001145988275337 0.4255012240378738
848263673590.9991 1768944303030.995 2291951296828.014 K3u2K1c 0.31918328994582046 0.4316745158000465
818386144762.9994 1717191616625.7988 2291951296828.003 P2uP3c 0.3218604913933847 0.44724711660371835
794635074227.0011 1717191616625.7903 2291951296828.014 wheel4 0.33465102920226086 0.4600376544125989
1030979788264.9994 1851771226534.1628 2291951296828.014 kite 0.2543371803084958 0.34695523349953455
998972655252.0001 1851771226534.3362 2291951296828.014 clawuK1c 0.268033731092382 0.3606517842833802
833367891659.9985 1717191616625.8157 2291951296828.003 fan3 0.3139819958079742 0.4393686210183037
809065930625.9994 1717191616625.782 2291951296828.014 P3u2K1c 0.32683484594804046 0.45222147115838046
786668932891.9985 1717191616625.782 2291951296828.0254 K5_e 0.33902676021362305 0.4644133854239652
779072476656.9999 1717191616625.782 2291951296828.014 K5 0.343240897861893 0.46862752307223304


==> fig37/CA-HepTh.csv <==
true ambi dex shape ambi_rel dex_rel
651468.9999999993 651468.9999999993 651468.9999999993 path3 0.0 0.0
171238.00000000017 573021.8063190245 651468.9999999993 K3 0.524571002554698 0.5802936079548153
14471230.999999983 14471230.999999948 14471230.999999983 claw -1.060760213208617e-15 0.0
9855684.0 12636115.995524194 14471231.000000019 path4 0.10792683355375253 0.16681870570981835
3289059.999999996 11122770.951558769 14471230.999999948 pan3 0.5291411979134331 0.643433680010026
1903428.0000000012 9855683.999999976 14471231.000000019 fan2 0.7141503167575605 0.8809690224673798
3168715.0000000037 9855684.000000024 14471231.000000019 cycle4 0.49280359067291885 0.6596222963827362
1583454.9999999995 9855683.999999976 14471231.000000019 K4 0.7940810446574412 0.9608997503672606
443415181.0000003 443415181.0000025 443415181.0000025 K14 2.1215204264172266e-15 2.1215204264172266e-15
243230801.9999998 378623048.2550745 443415180.9999992 chair 0.19218847582426954 0.2607919859722431
176940298.9999999 323306076.51986915 443415181.0000003 path5 0.26178711040679076 0.3989838009495577
87336956.00000004 321969800.6207456 443415181.0000025 cricket 0.566617087496585 0.7056125066124658
68720581.99999993 275216347.89427084 443415181.00000143 pan4c 0.6025873985772887 0.8097237288590592
45414346.0 235291841.2299365 443415181.0000003 butterfly 0.7144138038196125 0.9896174933625326
73222899.99999994 268920260.18046284 443415181.00000143 pan4 0.5649765976021063 0.782163632610983
52787799.99999998 227717180.93240422 443415181.0000025 cycle5 0.6348622361501567 0.9242769951793041
56001133.00000004 243230801.9999998 443415181.0000003 K23 0.6378217581742965 0.8986137441465407
75070287.99999994 314817813.9967399 443415181.00000143 bull 0.622591216979049 0.7713424757729169
49250636.00000004 268920260.1804622 443415180.9999992 dart 0.7372116796144841 0.9543987146233597
45037114.0 227717180.93240422 443415181.00000143 house 0.7038252458077757 0.993240004836922
40616974.0 243230802.0000028 443415180.99999815 K3u2K1c 0.7773110068434487 1.0381029928156853
40856109.99999998 227717180.93240368 443415180.9999992 P2uP3c 0.7461387846097184 1.0355535436388636
37410246.000000045 227717180.93240422 443415181.0000003 wheel4 0.7844052347281113 1.0738199937572563
47930612.000000015 267069841.6092776 443415181.0000025 kite 0.7460118745539412 0.9661975834738719
42107042.999999955 267069841.60928288 443415181.0000003 clawuK1c 0.8022701050302039 1.0224558139501239
39731959.00000004 227717180.93240312 443415181.00000143 fan3 0.7582558200977249 1.0476705791268732
37174188.00000004 227717180.93240422 443415181.00000143 P3u2K1c 0.7871543077886841 1.0765690668178305
35265263.0 227717180.93240255 443415181.0000025 K5_e 0.8100486716843657 1.0994634307135163
33586459.99999998 227717180.93240368 443415181.00000143 K5 0.8312315669607032 1.1206463259898505


==> fig37/Email-Enron.csv <==
true ambi dex shape ambi_rel dex_rel
51501447.999999955 51501447.999999955 51501447.999999955 path3 0.0 0.0
4362264.000000003 26849889.39722796 51501447.99999983 K3 0.7892305559294218 1.0721074945922267
29611410083.999966 29611410083.999966 29611410083.999966 claw 0.0 0.0
4733430782.000006 13296666317.81289 19161341876.11762 path4 0.44856673947990017 0.6072498889005399
996134222.0 8067461783.399205 19161341876.11762 pan3 0.9084190563137704 1.2841080591581837
150475368.00000003 4733430782.000006 19161341876.11762 fan2 1.4977106166147247 2.1049605055152645
392733065.9999997 4733430782.000006 19161341876.11762 cycle4 1.0810785626598174 1.6883284515603572
56199336.00000003 4733430782.000006 19161341876.11743 K4 1.9254448463434193 2.532694735243955
27298546649451.94 27298546649451.94 27298546649451.94 K14 0.0 0.0
1947463795561.997 7289120114507.084 8009597647180.17 chair 0.5732057142103026 0.6141413077110784
572331195105.9987 4964999624388.764 8009597647180.209 cricket 0.9382718020546092 1.1459632824324917
55777514651.999886 2269805190158.205 7129062128378.532 dart 1.6095294257769346 2.1065732405582374
234378844394.00034 3483029914358.816 7129062128378.567 bull 1.17203879582065 1.4831139908845337
11008361532.000004 1711157520659.4497 7129062128378.567 K3u2K1c 2.1915673063303784 2.811309715477558
575099719032.0004 3494451277947.3022 7129062128378.567 path5 0.7836358341975831 1.0932892440998159
119127693709.99986 2269805190158.205 7129062128378.497 pan4 1.2799758507349164 1.777019665516217
99343084279.99983 2134991466339.8464 7129062128378.567 pan4c 1.3322585041681243 1.8558947602195826
43553311593.99998 1711157520659.4497 7129062128378.567 K23 1.5942688080144474 2.2140112171616266
13634298349.999979 1233309768320.3538 7129062128378.532 house 1.9564393781697489 2.71839960638602
22997666375.999977 1336913258284.8796 7129062128378.567 butterfly 1.764419460812995 2.4913486300876775
5365938273.999993 1233309768320.3477 7129062128378.532 P2uP3c 2.361426498759701 3.123386726975974
2242066376.0000024 1233309768320.3599 7129062128378.497 wheel4 2.7404237056397003 3.5023839338559672
33224957015.999947 2072596153796.1426 7129062128378.532 kite 1.7950502601236986 2.3315679717637834
16703589240.000029 2072596153796.2244 7129062128378.532 clawuK1c 2.0937048862157503 2.630222597855818
6591941175.999987 1233309768320.3538 7129062128378.532 fan3 2.272058848078477 3.034019076294748
2991238568.0000033 1233309768320.3538 7129062128378.567 P3u2K1c 2.6152211194787056 3.377181347694979
1272795840.0 1233309768320.3538 7129062128378.567 K5_e 2.98631342410968 3.748273652325953
30837257429.999985 1233309768320.3538 7129062128378.567 cycle5 1.6019964250118348 2.363956653228108
697122720.0000001 1233309768320.3538 7129062128378.567 K5 3.247762934200092 4.009723162416366


==> fig37/Gowalla_edges.csv <==
true ambi dex shape ambi_rel dex_rel
582700733.9999993 582700733.9999993 582700733.9999993 path3 0.0 0.0
13638827.999999998 140158363.5138819 442844225.8268644 K3 1.0118419655352178 1.5114739338511933
4727133730749.993 4727133730750.016 4727133730749.993 claw 2.025087679761898e-15 0.0
45578952262.000015 222063419694.5499 337547307776.4671 path4 0.6877126858121851 0.86957031078258
7088149538.000002 115325495815.97948 337547307776.4671 pan3 1.211392459191568 1.6778017772310747
503692931.99999946 44159707116.905235 337547307776.4671 fan2 1.9428603276087235 2.82616879175065
2336722509.9999976 44159707116.90633 337547307776.4671 cycle4 1.276419042129652 2.1597275062715675
146084448.00000015 44159707116.906105 337547307776.4671 K4 2.480422200481611 3.363730664623529
5.9600661066357864e+16 5.9600661066357864e+16 5.960066106635757e+16 K14 0.0 -2.1697367997449015e-15
160512234054299.66 680387989077509.2 680387989077505.9 chair 0.6272484989677565 0.6272484989677543
50728030709854.01 539752401289311.4 680387989077505.9 cricket 1.0269465800379045 1.127508635293246
834939823168.0007 78588756955676.89 257287276975101.2 dart 1.9737052439650022 2.4887631349998873
4209339327501.99 108340182318264.5 257287276975101.2 bull 1.4105756251527393 1.7862043736503819
86468643912.00018 67601760620488.805 257287276975099.9 K3u2K1c 2.8930993588685463 3.473559662606467
12727833239036.004 108340182318264.5 257287276975099.9 path5 0.930035085577173 1.3056638340748132
5993867771756.002 78588756955674.95 257287276975101.2 pan4 1.1176532616350348 1.632711152669931
667580828486.0007 45898111678214.08 257287276975101.2 pan4c 1.8372909621702675 2.585914454429497
4845829041077.994 67601760620488.13 257287276975101.2 K23 1.1445899185208257 1.7250502222587525
65126685984.000046 20243366148837.78 257287276975099.9 house 2.492523751052132 3.596659331229527
119733916991.99986 23652447712099.906 257287276975099.9 butterfly 2.2956589007656723 3.3322011202877255
22667387305.99998 20243366148837.883 257287276975101.2 P2uP3c 2.9508812651632215 4.055016845340616
6923992259.999992 20243366148837.883 257287276975098.62 wheel4 3.4659261566898687 4.57006173686726
197995845920.0002 45395013543192.58 257287276975101.2 kite 2.360352071422232 3.1137622320138654
95354380931.99995 45395013543192.35 257287276975101.2 clawuK1c 2.677667499071305 3.431077659662941
25556912266.000034 20243366148837.684 257287276975101.2 fan3 2.8987743483339234 4.002909928511323
9832377720.000002 20243366148838.082 257287276975101.2 P3u2K1c 3.313624176388267 4.4177597565656574
3518420856.0000043 20243366148837.883 257287276975099.9 K5_e 3.7599349440423957 4.864070524219788
164694945860.00018 20243366148837.684 257287276975099.9 cycle5 2.0896024586224806 3.1937380387998777
1748504999.9999993 20243366148837.684 257287276975101.2 K5 4.063615851867093 5.167751432044493


==> fig37/HR_edges.csv <==
true ambi dex shape ambi_rel dex_rel
35769065.99999999 35769065.9999999 35769065.9999999 path3 -1.1089765865362815e-15 -1.1089765865362815e-15
3985991.9999999963 32485958.42598159 35769065.9999999 K3 0.9111592614596868 0.9529711772981007
2213071736.0000014 2213071736.0000014 2213071735.9999957 claw 0.0 -1.1089765865362815e-15
1467160659.9999988 1877068195.5964997 2213071736.0000014 path4 0.10700237778006894 0.17851781822786633
189796734.00000018 1643573529.9250352 2213071736.0000067 pan3 0.9375004033811822 1.0667067568027737
40241563.99999997 1467160659.9999952 2213071736.0000014 fan2 1.5618028220855549 1.7403206403134224
160209744.0000001 1467160659.9999952 2213071736.0000067 cycle4 0.961788746982371 1.1403065652102395
15215880.000000004 1467160660.0000024 2213071736.0000014 K4 1.9841805988973444 2.1626984171252097
247723688706.00006 247723688706.00006 247723688706.00006 K14 0.0 0.0
98429008753.99995 186766165819.71387 247723688706.00006 chair 0.2781750916193521 0.4008444267147012
13275766725.999971 145151735952.2115 247723688706.00006 cricket 1.0387626215383523 1.2709079255710616
2298371686.0 108984526658.8903 247723688706.00006 dart 1.6759445794352723 2.032547275331064
9910692142.00001 135637038421.15244 247723688706.00006 bull 1.1362743128062691 1.3978635524440806
613853099.9999993 98429008753.99898 247723688706.00006 K3u2K1c 2.2050586580905933 2.605903084805299
64970936742.00001 142903190488.97018 247723688706.00006 path5 0.3423227966476796 0.5812484097978967
8606156495.999983 108984526658.8903 247723688706.00006 pan4 1.1025556031980446 1.459158299093836
8369427146.000003 113752163885.5202 247723688706.00128 pan4c 1.1332639336274992 1.4712718049257425
3385292561.9999986 98429008753.99995 247723688706.00006 K23 1.4635269044758306 1.8643713311905317
1326030140.0 87807433521.66975 247723688706.00006 house 1.8209778880921412 2.271414142729623
1447397183.9999998 92966653391.26038 247723688706.00128 butterfly 1.807739474185919 2.2333798148620114
593522625.9999996 87807433521.66933 247723688706.00006 P2uP3c 2.170094003985638 2.620530258623121
237021511.99999973 87807433521.67018 247723688706.00128 wheel4 2.5687435193354444 3.019179773972926
1999706817.9999993 107178428928.01022 247723688706.00006 kite 1.7291410593259193 2.093001210871445
807726761.9999994 107178428928.01392 247723688706.00006 clawuK1c 2.122842914282904 2.4867030658284146
502201570.0000001 87807433521.66975 247723688706.00006 fan3 2.242653217483304 2.6930894721207856
225044756.00000003 87807433521.66975 247723688706.00006 P3u2K1c 2.5912623861201385 3.04169864075762
109537523.99999997 87807433521.66975 247723688706.00006 K5_e 2.903968363712329 3.3544046183498106
3412767619.9999976 87807433521.66975 247723688706.00006 cycle5 1.4104245659868127 1.8608608206242943
55193879.999999985 87807433521.66975 247723688706.00006 K5 3.201640358549402 3.6520766131868836


==> fig37/HU_edges.csv <==
true ambi dex shape ambi_rel dex_rel
6779142.000000002 6779142.000000002 6779142.000000002 path3 0.0 0.0
588522.0000000006 6278390.259773214 6779142.000000002 K3 1.028085605420861 1.0614120288153308
152097088.00000003 152097088.00000003 152097088.00000042 claw 0.0 1.0607602132086145e-15
113245619.99999996 135922678.97896588 152097087.99999964 path4 0.07927051190208512 0.12809948547037292
11103615.999999993 123395901.7827948 152097087.99999964 pan3 1.0458363021530117 1.136656465253893
2431434.000000003 113245619.9999994 152097087.99999928 fan2 1.6681589284368707 1.7962584139072446
17237085.99999998 113245619.9999994 152097087.99999964 cycle4 0.8175575653725994 0.9456570508429745
853872.0000000005 113245619.99999996 152097087.99999928 K4 2.122628641313057 2.250728126783429
4941135834.000004 4941135833.999979 4941135834.000004 K14 -2.1697367997449015e-15 0.0
2748662869.9999986 4179579312.899226 4941135834.000004 chair 0.18201109507746147 0.2547053171352632
2045113670.000002 3550876600.2637587 4941135834.000004 path5 0.23961812835219037 0.38310934135020985
284293240.00000024 3559352274.027486 4941135833.999979 cricket 1.0976044398138456 1.240060259956143
200493243.99999985 3048793663.05583 4941135834.000004 pan4c 1.1820282902534336 1.391727050173327
32048260.00000002 2649871486.88275 4941135834.000028 butterfly 1.9174203567982917 2.188022337707245
350539196.00000036 2968191142.564955 4941135834.000028 pan4 0.9277552785384202 1.1490902067750808
91017589.99999996 2554630825.6400514 4941135834.000004 cycle5 1.4482028164171008 1.7347014610997364
185207952.0000002 2748662870.0000052 4941135834.000028 K23 1.1714618464585362 1.4261671635938002
231202060.00000012 3439329261.177162 4941135834.000004 bull 1.1724820553043724 1.329835093689967
54543115.999999985 2968191142.564948 4941135833.999979 dart 1.735751919589245 1.9570868478259025
40375970.000000015 2554630825.6400385 4941135834.000004 house 1.8012051792795314 2.087703823962169
15529577.999999993 2748662869.999978 4941135834.000028 K3u2K1c 2.2479618214731176 2.5026671386083863
21271743.999999974 2554630825.6400385 4941135834.000028 P2uP3c 2.0795250505855263 2.3660236952681664
7856818.000000003 2554630825.6400385 4941135834.000004 wheel4 2.512081455311429 2.7985800999940667
49775590.00000006 2941668606.4898415 4941135834.000004 kite 1.7715773292177968 1.9968103764909753
19084050.000000015 2941668606.4897037 4941135834.000004 clawuK1c 2.187923199991762 2.413156247264961
13087632.00000001 2554630825.6400385 4941135833.999979 fan3 2.2904670733759107 2.5769657180585464
5973819.999999993 2554630825.64002 4941135834.000028 P3u2K1c 2.6310760157849296 2.9175746604675723
3213672.0000000005 2554630825.6400323 4941135834.000004 K5_e 2.9003265994306417 3.1868252441132805
1552920.0 2554630825.6400323 4941135834.000004 K5 3.2161790650637445 3.5026777097463833


==> fig37/RO_edges.csv <==
true ambi dex shape ambi_rel dex_rel
2785920.000000002 2785920.000000002 2785920.000000002 path3 0.0 0.0
190746.00000000012 2474072.044748463 2785920.000000002 K3 1.1129569026535144 1.1645132017025301
55021763.99999995 55021763.99999995 55021763.99999968 claw 0.0 -2.121520426417237e-15
33597959.99999996 45297628.98787524 55021763.999999814 path4 0.12976256163758754 0.2142216010655818
2931807.9999999995 38571931.2152464 55021763.99999995 pan3 1.1191358580562307 1.2733989842127427
564145.9999999999 33597959.99999996 55021763.99999968 fan2 1.7749213955266856 1.9891429965922665
6457763.999999996 33597960.000000045 55021763.999999814 cycle4 0.71623073909903 0.9304523401646108
132960.00000000015 33597960.000000045 55021763.99999968 K4 2.402591902270064 2.616813503335644
1912615943.999999 1912615944.0000038 1912615944.0000038 K14 1.0607602132086145e-15 1.0607602132086145e-15
712588644.0 1441186245.6610558 1912615943.999999 chair 0.305881211627924 0.42878887479343836
456228799.9999997 1091692821.067494 1912615943.999999 path5 0.3789177572351117 0.6224450746571534
74814408.0 1099731057.442944 1912615944.0000038 cricket 1.1673012463622368 1.4076425280813045
38569536.00000002 843992224.635645 1912615943.999999 pan4c 1.3400940314225798 1.6953833575931798
5569316.000000002 667854099.8510778 1912615944.0000038 butterfly 2.078879736157625 2.5358259116079074
107466761.99999991 805419356.2283087 1912615944.0000038 pan4 0.8747478988978434 1.2503536081580724
21804209.999999996 625927879.2097837 1912615943.999999 cycle5 1.457983939586675 1.9430874156937978
63621996.00000007 712588644.0 1912615943.999999 K23 1.0492316070211527 1.4780204818145912
51397080.00000006 1032048103.1734899 1912615943.9999943 bull 1.3027614936688507 1.5706893255203136
10865357.999999998 805419356.2283087 1912615944.0000038 dart 1.8699780222182754 2.2455837314785043
8733000.000000006 625927879.209779 1912615943.999999 house 1.8553608355669249 2.340464311674051
2654573.9999999995 712588644.0 1912615943.999999 K3u2K1c 2.4288440606210124 2.857632935414451
4392720.000000002 625927879.2097837 1912615944.0000086 P2uP3c 2.1537907743017453 2.6388942504088706
1236569.9999999988 625927879.2097852 1912615943.9999943 wheel4 2.7043055897039827 3.1894090658111036
8874023.999999996 791738365.8225142 1912615943.999999 kite 1.9504610914211618 2.3335071728910837
2338032.000000002 791738365.8225375 1912615944.0000086 clawuK1c 2.5297312394271634 2.912777320897075
1992999.999999999 625927879.2097837 1912615944.000013 fan3 2.497016997024914 2.9821204731320403
646995.9999999997 625927879.2097852 1912615943.9999943 P3u2K1c 2.9856227000386153 3.470726176145736
295235.9999999997 625927879.2097852 1912615943.999999 K5_e 3.3263549830618766 3.8114584591689984
88679.99999999994 625927879.2097867 1912615943.9999943 K5 3.8486986112829533 4.333802087390073


==> fig37/artist_edges.csv <==
true ambi dex shape ambi_rel dex_rel
256660725.99999988 256660725.99999988 256660725.99999988 path3 0.0 0.0
13663659.000000002 185628664.5322493 256660725.9999986 K3 1.1330780253213906 1.2737924034753492
117141629862.00012 117141629861.99954 117141629861.99954 claw -2.1697367997449015e-15 -2.1697367997449015e-15
38739533952.999954 76394902053.75488 116322479502.09294 path4 0.2949099866860843 0.47750925919547493
3236210808.0000014 53240237576.3238 116322479502.09294 pan3 1.216203180809869 1.5556268469616805
489142157.00000006 38739533952.999954 116322479502.09294 fan2 1.8987192973795357 2.3762285565750108
3799126683.9999967 38739533952.999954 116322479502.09294 cycle4 1.0084706161471322 1.4859798753426072
107651769.9999999 38739533952.99957 116322479502.09294 K4 2.556133216889118 3.0336424760845975
90415117173970.02 90415117173969.58 90415117173970.02 K14 -2.121520426417237e-15 0.0
15598024624358.977 52460450857718.47 67932807555133.34 chair 0.526762417081731 0.6390099620436253
1553110041211.997 34715890987080.555 67932807555134.01 cricket 1.3493260884264027 1.640877336139539
179487672652.0003 20029264195108.926 67932807555133.34 dart 2.047630368863359 2.5780449373956027
841715428649.0011 30696578772577.805 67932807555134.01 bull 1.5619246868590222 1.9069142757939983
52828104429.00008 15598024624358.9 67932807555134.01 K3u2K1c 2.470204573949945 3.1092145359935768
6845749049410.0 32311932275863.977 67932807555133.34 path5 0.673941955121874 0.9966585888811081
1254425719369.003 20029264195108.926 67932807555134.34 pan4 1.2032200454018047 1.7336346139340553
508337556629.00055 21144682961636.086 67932807555134.01 pan4c 1.619048980703261 2.1259273665434257
397380268288.0005 15598024624358.9 67932807555133.68 K23 1.5938633029788014 2.2328732650224308
74861738095.0 12390282329786.986 67932807555134.01 house 2.21882129640697 2.957819657578753
68600956466.999916 13836919863875.197 67932807555134.01 butterfly 2.3047092548541315 2.995749392775233
24576715393.999996 12390282329787.107 67932807555133.68 P2uP3c 2.702557362247915 3.4415557234196914
6742167750.99999 12390282329787.047 67932807555134.01 wheel4 3.2642816485476387 4.00328000971942
108769194847.00003 19404826865724.37 67932807555134.01 kite 2.2514038584957388 2.7955736499398833
28886740928.999954 19404826865724.37 67932807555134.01 clawuK1c 2.827211225750357 3.3713810171945013
19383775287.999992 12390282329787.107 67932807555134.01 fan3 2.805642836016892 3.5446411971886707
6461949876.999996 12390282329786.986 67932807555134.01 P3u2K1c 3.2827176174615977 4.021715978633381
2236587573.9999986 12390282329787.107 67932807555134.01 K5_e 3.7434952947692737 4.482493655941052
252264976695.99948 12390282329787.047 67932807555133.34 cycle5 1.6912242432284514 2.430222604400228
861784260.9999998 12390282329786.986 67932807555133.68 K5 4.157682644304898 4.896681005476679


==> fig37/as20000102.csv <==
true ambi dex shape ambi_rel dex_rel
4166041.0000000014 4166041.0000000116 4166041.0000000116 path3 1.0607602132086145e-15 1.0607602132086145e-15
72095.99999999993 769976.8559088416 2258927.603056282 K3 1.0285665012298626 1.4959911422856582
4072439905.0000005 4072439905.0000105 4072439904.9999905 claw 1.0607602132086145e-15 -1.060760213208617e-15
74383236.0 234619744.51699305 296394233.3650424 path4 0.4988894893744345 0.6003946816063498
20785622.999999996 142862093.59309074 296394233.3650431 pan3 0.8371539642765138 1.1541067037829569
4711252.000000005 60997420.601918265 296394233.3650424 fan2 1.1121751355646983 1.7987334149500405
10700154.999999989 60997420.60191796 296394233.3650439 cycle4 0.7559214015657925 1.442479680951139
304009.0000000003 60997420.601918116 296394233.3650417 K4 2.302425029566324 2.988983308951666
5143455779821.009 5143455779821.034 5143455779821.034 K14 2.1215204264172266e-15 2.1215204264172266e-15
41714847051.9999 103986798832.98538 104548419119.01324 chair 0.39668755335776196 0.39902681464174833
7948188895.000004 26506741896.432194 40664830716.25376 path5 0.5230881693460622 0.7089507888015941
20893977963.000004 95280108463.27942 104548419119.01324 cricket 0.6589811105425297 0.6992963379015257
341465957.0000003 10572212445.340334 38889932308.23007 pan4c 1.490818469074664 2.0564897747296285
108416355.99999987 5729003891.311331 38889932308.23007 butterfly 1.7229843111890408 2.5547423811691448
5083705212.000003 21180455646.06666 40664830716.25376 pan4 0.6197549394155366 0.9030386094666012
138927152.99999997 5390627692.17721 38889932308.23007 cycle5 1.5888522020693077 2.4470500513009865
4280450083.0 18568457715.249027 40664830716.25376 K23 0.6372863961664098 0.9777295318770441
7191045011.9999895 26506741896.432194 40664830716.25376 bull 0.5665643420513699 0.7524269615069018
4776490301.000007 21180455646.06687 40664830716.25376 dart 0.6468263984459302 0.9301100684969903
82285515.99999993 5390627692.177183 38889932308.23007 house 1.8163159411053478 2.674513790337029
4078642104.0000033 18568457715.249027 40664830716.25376 K3u2K1c 0.6582602348394204 0.9987033705500546
38248453.00000002 5390627692.17721 38889932308.23007 P2uP3c 2.1490254636485977 3.007223312880277
15492600.000000015 5390627692.177183 38889932308.23007 wheel4 2.5415150299150104 3.3997128791466915
186221224.00000015 10572212445.340334 38889932308.23007 kite 1.754136704696264 2.3198080103512284
109538451.00000012 10572212445.340334 38889932308.23007 clawuK1c 1.98459928634924 2.5502705920042046
51719496.99999996 5390627692.17721 38889932308.23007 fan3 2.017985045503131 2.87618289473481
27746593.99999998 5390627692.177237 38889932308.23007 P3u2K1c 2.288429658553784 3.1466275077854613
8224511.000000006 5390627692.177237 38889932308.22969 K5_e 2.81652925219053 3.6747271014222025
1698858.0000000019 5390627692.17721 38889932308.23007 K5 3.5014822583460763 4.359680107577756


==> fig37/athletes_edges.csv <==
true ambi dex shape ambi_rel dex_rel
6676420.999999994 6676420.999999978 6676420.999999978 path3 -1.1089765865362815e-15 -1.1089765865362815e-15
842429.0000000008 5039577.141073897 6676420.999999994 K3 0.7768607886541619 0.8990104057943955
726534154.9999996 726534154.9999996 726534154.9999979 claw 0.0 -1.060760213208617e-15
244022305.0000002 469752102.5901345 726534154.9999996 path4 0.2844392075687302 0.47382651058222675
43718099.00000004 329894954.4967305 726534154.9999996 pan3 0.8777144041754129 1.2205947664711119
11639636.999999993 244022304.99999902 726534154.9999996 fan2 1.321490088708523 1.7953165992907518
36011424.99999998 244022304.9999996 726534154.9999961 cycle4 0.8309892180109498 1.3048157285931756
6267813.000000001 244022304.99999782 726534154.9999979 K4 1.5903134942636474 2.0641400048458776
160556637640.99966 160556637640.99966 160556637640.99966 K14 0.0 0.0
24118994275.000015 88535393940.17587 119280663053.06262 chair 0.5647577295977992 0.694210850159092
10443485801.000023 52609668797.31976 119280663053.06322 path5 0.7022200871098849 1.05772456398494
5663119338.999994 56506936362.51362 119280663053.06322 cricket 0.999046048168014 1.3235143309750224
1610520441.000002 33337568246.723347 119280663053.06322 pan4c 1.3159676764308554 1.8696038032619122
437293765.0000002 21239543494.92397 119280663053.06262 butterfly 1.6863718929922635 2.435796759438975
2450583354.9999976 30932878091.252396 119280663053.06262 pan4 1.1011508506490195 1.687300565247796
754991027.0000005 18769663296.229237 119280663053.06322 cycle5 1.3955146918940087 2.1986282544829434
1222589770.9999998 24118994275.000015 119280663053.06262 K23 1.2950784365609311 1.9892892867200231
2546428923.000001 49229853731.721214 119280663053.06262 bull 1.2862969869591545 1.6706384861219048
798760567.0000005 30932878091.25255 119280663053.06262 dart 1.5880037134004517 2.174153427999226
395519671.00000006 18769663296.229237 119280663053.06322 house 1.6762883941839672 2.4794019567729015
297681095.0000003 24118994275.000015 119280663053.06322 K3u2K1c 1.908607939893489 2.602818790052583
243406555.00000027 18769663296.229237 119280663053.06322 P2uP3c 1.8871242122916578 2.6902377748805923
158652988.9999999 18769663296.229237 119280663053.06322 wheel4 2.0730082234428058 2.8761217860317405
543877851.0000005 29864613056.320488 119280663053.06322 kite 1.7396555192698033 2.3410686717199365
302072944.99999994 29864613056.320488 119280663053.06322 clawuK1c 1.995045062477453 2.596458214927586
222063020.99999997 18769663296.229237 119280663053.06322 fan3 1.9269802382352916 2.730093800824226
156515200.9999999 18769663296.229332 119280663053.06322 P3u2K1c 2.078899958716176 2.882013521305108
123420292.99999988 18769663296.229053 119280663053.06322 K5_e 2.1820699089077875 2.9851834714967262
103781127.0000001 18769663296.229237 119280663053.06204 K5 2.2573380994444836 3.060451662033414


==> fig37/average.csv <==
true ambi dex shape ambi_rel dex_rel
15611024.774381727 15611024.774381727 15611024.774381727 path3 0.0 0.0
1632480.6790558484 9242802.312773528 14357506.121725567 K3 0.752955614383644 0.9442309601669578
3785416617.5758715 3785416617.5758715 3785416617.5758624 claw 0.0 -1.060760213208617e-15
758402084.6730672 1552887439.3317144 2071028128.568219 path4 0.3112404590321388 0.43628647938529064
186004078.46016657 1106275755.4586227 2071028128.568219 pan3 0.7743409277549075 1.0466635305149476
47013874.98952078 745252560.7002554 2071028128.568219 fan2 1.2000774287569573 1.643959949299307
139479386.4154261 745252560.7002573 2071028128.568219 cycle4 0.7277934487495532 1.1716759692919019
17798824.504135713 745252560.7002573 2071028128.568219 K4 1.6219121560023908 2.0657946765447397
1554991886701.6472 1554991886701.6472 1554991886701.6548 K14 0.0 2.1215204264172266e-15
149100925914.61075 402180168031.1776 468126278020.3329 chair 0.4309403108020996 0.4968826802782469
58912182625.99314 210092130688.4512 383285902037.1806 path5 0.5522046724424879 0.8133177322697718
48931735547.68126 307986757570.1759 468126278020.3352 cricket 0.7989414237331435 0.9807724007849401
9684584951.134962 134883155079.73662 381670624145.3859 pan4c 1.1438767030239376 1.5956077220588092
3217356066.683621 92759273625.59528 381670624145.3859 butterfly 1.4598582119421422 2.0741896079193625
22010478822.673542 150111439074.0759 383285902037.1806 pan4 0.8337842979980454 1.2408933549647896
5213641808.119104 84755425321.38618 381670624145.3859 cycle5 1.2110263170007205 1.8645475445035227
12481452095.829416 126718915215.75235 383285902037.1806 K23 1.0065763322252739 1.4872577311613588
22684230998.34164 204401026242.57132 383285902037.1806 bull 0.9547590107945045 1.2277987842461848
8628617187.213375 150111439074.07663 383285902037.1806 dart 1.240472586697631 1.647581643664373
2754082500.241731 84755425321.38618 381670624145.3859 house 1.4881905619283544 2.1417117894311564
3281781892.8124976 126718915215.75235 383285902037.1806 K3u2K1c 1.5867317319897203 2.067413130925805
1467937991.4767547 84755425321.38618 381670624145.3859 P2uP3c 1.7614597970699106 2.414981024572713
707007766.292991 84755425321.38618 381670624145.38403 wheel4 2.0787433231705483 2.732264550673348
4184529892.074799 128817884942.11812 381670624145.3859 kite 1.4883294896309454 1.9600420605298656
2309655948.469488 128817884942.11938 381670624145.3859 clawuK1c 1.7464288729773665 2.2181414438762825
1407239408.5250883 84755425321.38618 381670624145.3859 fan3 1.7797995189416265 2.4333207464444286
765469201.8996574 84755425321.38618 381670624145.3859 P3u2K1c 2.0442397857424126 2.6977610132452146
405332368.8838345 84755425321.38618 381670624145.3859 K5_e 2.3203562207472532 2.973877448250055
231819046.4422062 84755425321.38618 381670624145.3859 K5 2.5630183925206125 3.216539620023415


==> fig37/com-amazon.csv <==
true ambi dex shape ambi_rel dex_rel
21356115.99999999 21356115.99999999 21356115.99999999 path3 0.0 0.0
4002773.999999998 16094459.99832544 21356115.99999999 K3 0.6043153396439656 0.727161200985166
917308218.0000008 917308218.0000008 917308218.0000008 claw 0.0 0.0
206831061.99999994 476370960.67649466 917308218.0000008 path4 0.36232951735560526 0.6468995223929207
56977336.00000006 296320880.4723167 917308217.9999986 pan3 0.7160601156918812 1.2068131445397763
18125538.00000002 206831061.99999893 917308218.0000054 fan2 1.0573248557885764 1.7042243781815014
65863071.999999955 206831061.99999994 917308218.0000031 cycle4 0.4969737785907951 1.143873300983717
6623064.0 206831061.9999979 917308218.0000031 K4 1.4945568101564413 2.1414563325493674
166620159424.00006 166620159424.00006 166620159423.99924 K14 0.0 -2.1697367997449015e-15
7263965195.999989 65109553132.49842 139013439632.5443 chair 0.9524709599833502 1.2818830346176935
2324389356.000001 28174694245.869488 139013439632.5443 cricket 1.0835503337229961 1.776747911269975
415380054.0000004 10425662893.9359 139013439632.5443 dart 1.3996580397746168 2.52461115083679
1057165479.9999989 22947037454.43652 139013439632.5443 bull 1.3365836509841353 2.118913815771588
167751738.0000001 7263965195.999989 139013439632.5443 K3u2K1c 1.6365067262797466 2.91838976089744
3189183022.0 25997178819.732895 139013439632.545 path5 0.91124677804311 1.6393773458822964
1597061287.9999983 10425662893.9359 139013439632.5443 pan4 0.8147820955093573 1.9397352065715305
550741573.9999998 11877767604.05583 139013439632.5443 pan4c 1.3337869623402847 2.40210892784981
1156030258.0000014 7263965195.999989 139013439632.545 K23 0.7982045531919835 2.080087587809679
216669412.00000018 4906126395.778518 139013439632.5443 house 1.3549411279428374 2.807259184557287
193142388.00000012 5969751367.193751 139013439632.5443 butterfly 1.4900786469833502 2.857179192599424
122767079.99999991 4906126395.778469 139013439632.5443 P2uP3c 1.6016568063519576 3.0539748629664114
52990790.00000003 4906126395.778469 139013439632.5443 wheel4 1.9665383385425697 3.4188563951570234
229784420.00000024 9868018206.784792 139013439632.5443 kite 1.6329093630848113 2.7817362102710153
102976410.0000001 9868018206.785376 139013439632.5443 clawuK1c 1.9814921948771902 3.1303190420633684
88160763.9999999 4906126395.778469 139013439632.5457 fan3 1.7454633875621424 3.197781444176601
40478788.000000045 4906126395.778469 139013439632.5443 P3u2K1c 2.0835112321250167 3.5358292887394707
19922483.99999999 4906126395.778469 139013439632.5443 K5_e 2.3913952459663093 3.8437133025807633
406881189.99999964 4906126395.778469 139013439632.5457 cycle5 1.0812711196675422 2.533589176282
7386120.000000008 4906126395.778469 139013439632.5443 K5 2.8223223734563425 4.2746404300707965


==> fig37/com-dblp.csv <==
true ambi dex shape ambi_rel dex_rel
45661510.00000005 45661510.00000005 45661510.00000005 path3 0.0 0.0
13346310.000000002 36694862.11186446 45661510.00000005 K3 0.439244051931164 0.5341890611007025
2722193972.0000014 2722193972.0000086 2722193972.0000014 claw 1.157192959863943e-15 0.0
1453845122.0000017 2194627746.1452045 2722193972.0000014 path4 0.17884272194588727 0.27240092432111646
659157130.0000001 1781451327.8972542 2722193972.0000014 pan3 0.4317850070932303 0.6159301138179702
433521657.9999999 1453845122.0000017 2722193972.0000014 fan2 0.5255073446689399 0.7979082689900563
530084527.99999994 1453845121.9999945 2722193972.0000086 cycle4 0.43817301532019726 0.710573939641317
401116608.00000006 1453845121.999998 2722193972.0000014 K4 0.5592474995676058 0.8316484238887233
293002920261.9994 293002920261.9994 293002920262.0008 K14 0.0 2.1215204264172266e-15
116678022558.00008 231465487887.24078 293002920262.0008 chair 0.2974971855790902 0.39988288869043376
63887835922.0001 180626445750.23483 293002920261.9994 cricket 0.45136315875838695 0.6614537713553219
41967179734.00001 138290463563.03204 293002920261.9994 dart 0.517882447562147 0.84396216398059
54141307887.99991 176188010420.53787 293002920262.0008 bull 0.5124476085938255 0.733343206059035
34563594606.0 116678022558.00294 293002920261.9994 K3u2K1c 0.5283701574696513 0.9282530461600723
77959203619.99995 182852348485.02856 293002920262.0008 path5 0.37023314861950446 0.5750045548421916
46479957192.00006 138290463563.0327 293002920261.9994 pan4 0.47352651302730375 0.7996062294457447
48332497803.99991 142718206786.62833 293002920262.0008 pan4c 0.47024014039803325 0.7826327089607873
37556732349.999916 116678022558.00008 293002920261.9994 K23 0.49230126101301097 0.8921841497034427
35552305792.000084 107047829627.57332 293002920261.9994 house 0.478710093765126 0.9160041761188451
37246744619.99994 111711302189.3147 293002920262.0008 butterfly 0.47700879306266825 0.8957836276074255
33905158106.00008 107047829627.57437 293002920261.9994 P2uP3c 0.4993120925767017 0.9366061749304165
32712392685.999996 107047829627.57385 293002920261.9994 wheel4 0.5148655555556421 0.952159637909359
41180106930.00009 137232612808.81502 293002920262.0008 kite 0.5227698620782797 0.852184478852547
39584207592.00001 137232612808.81569 293002920261.9994 clawuK1c 0.5399353765376257 0.8693499933118888
34067691149.999958 107047829627.57385 293002920262.00226 fan3 0.4972351651140866 0.9345292474678079
33034912803.99993 107047829627.57385 293002920261.9994 P3u2K1c 0.5106047016686549 0.9478987840223718
32089632060.00006 107047829627.57437 293002920261.9994 K5_e 0.5232131289899001 0.9605072113436149
37721816629.99993 107047829627.57385 293002920262.0008 cycle5 0.45298526690508634 0.8902793492588054
31519636680.0 107047829627.57385 293002920261.9994 K5 0.5309966636613612 0.9682907460150783


==> fig37/com-youtube.csv <==
true ambi dex shape ambi_rel dex_rel
2954940368.000003 2954940368.000003 2954940368.000003 path3 0.0 0.0
18338315.999999993 509741484.0211047 2334753581.135793 K3 1.4439905269029363 2.1048815981307367
34468305116757.96 34468305116757.96 34468305116757.793 claw 0.0 -2.121520426417237e-15
243021870490.00027 1816392398692.3066 3097334193019.7783 path4 0.8735643165621823 1.105342707731422
26673345223.999996 748670720263.4395 3097334193019.7783 pan3 1.448213362725938 2.0649105810231965
1025358564.0000012 231850111901.4633 3097334193019.763 fan2 2.3543315467571304 3.480112303864861
9654097655.999987 231850111901.46445 3097334193019.7783 cycle4 1.380495622232641 2.5062763793403717
119687159.99999997 231850111901.4633 3097334193019.7783 K4 3.2871597479091093 4.4129405050168415
7.861269179594802e+17 7.861269179594764e+17 7.86126917959484e+17 K14 -2.121520426417237e-15 2.1215204264172266e-15
1503136055767137.2 9221622564524848.0 9406736199026054.0 chair 0.787809050474951 0.7964406725523829
394172637554683.75 6108940453385102.0 9406736199026054.0 cricket 1.1902794184974894 1.3777524915224242
5376837870541.998 792216676419327.5 4108989993960118.5 dart 2.168317038946438 2.883208142428977
29616058281861.973 1326948446417787.0 4108989993960078.0 bull 1.6513267942524796 2.1422078276235172
634613133828.0012 621286985734336.1 4108989993960078.0 K3u2K1c 2.9907832004948527 3.8112260277572982
29616058281861.973 1326948446417780.5 4108989993960118.5 path5 1.6513267942524774 2.1422078276235217
43311513122535.984 792216676419304.1 4108989993960078.0 pan4 1.2622406237831196 1.977131727265667
2358772289855.999 454898388410375.75 4108989993960098.5 pan4c 2.2852283810620575 3.2410490665120575
35464538829685.92 621286985734333.0 4108989993960058.0 K23 1.2434979396400168 2.063940766902462
161490080915.99973 160882622629895.78 4108989993960078.0 house 2.9983632851604027 4.405589231545064
51018334544.000114 160882622629897.34 4108989993960078.0 P2uP3c 3.49878286002152 4.906008806406177
8057628100.000001 160882622629895.78 4108989993960078.0 wheel4 4.300301918659125 5.707527865043787
531676097899.99884 450308681983318.1 4108989993960078.0 kite 2.927863183718397 3.8880879471338097
217291881767.99985 450308681983318.1 4108989993960098.5 clawuK1c 3.3164668193046 4.276691582720015
43400171476.00005 160882622629894.2 4108989993960078.0 fan3 3.569017691870167 4.976243638254833
12011982780.000023 160882622629897.34 4108989993960037.5 P3u2K1c 4.126894436366306 5.5341203827509595
2634345287.999999 160882622629897.34 4108989993960078.0 K5_e 4.785836439249143 6.1930623856338
351091453216.00055 190250736382500.6 4108989993960118.5 butterfly 2.73390608906186 4.068314826327813
479711509980.0006 160882622629895.78 4108989993960078.0 cycle5 2.5255289984474345 3.9327549448320958
865433639.9999996 160882622629895.78 4108989993960098.5 K5 5.269275364787198 6.6765013111718625


==> fig37/company_edges.csv <==
true ambi dex shape ambi_rel dex_rel
2301681.9999999986 2301681.9999999986 2301681.9999999986 path3 0.0 0.0
341943.9999999998 1793780.9997463305 2301681.9999999986 K3 0.7198144318422295 0.8280903336986998
141843641.9999999 141843641.99999958 141843641.99999958 claw -1.0125438398809526e-15 -1.0125438398809526e-15
51920000.00000005 94125495.67739953 141843641.9999999 path4 0.2583725924750636 0.4364751899581686
9263300.000000006 68192815.93642323 141843641.9999999 pan3 0.8669728951760302 1.1850441444680988
3897997.9999999967 51919999.999999925 141843641.99999958 fan2 1.1244930718401576 1.560968261798326
10597996.000000006 51920000.00000005 141843641.9999999 cycle4 0.6901109325296708 1.1265861224878393
2459598.000000002 51919999.99999967 141843641.99999958 K4 1.3244705525622087 1.7609457425203796
16919258686.00001 16919258686.00001 16919258686.000092 K14 0.0 2.1215204264172266e-15
2889398359.9999967 10143864272.727755 15093926649.189085 chair 0.5453960076658366 0.7179948132034075
1433867576.0000014 6094700622.845595 15093926649.18901 path5 0.6284433333729952 1.0222931909812096
459852315.99999976 6364086807.628413 15093926649.189085 cricket 1.141117716786068 1.5161838570456363
227402793.0000001 3869755191.430022 15093926649.189085 pan4c 1.2308876970736804 1.8220064406889573
88533528.00000009 2552159127.429098 15093926649.189085 butterfly 1.4597999783067197 2.23169446425266
399749955.9999995 3574756024.0152993 15093926649.18901 pan4 0.9514579820694714 1.57701381053654
146281594.0 2262120486.083319 15093926649.189085 cycle5 1.1893260486862627 2.0136125510444214
243379792.00000012 2889398360.000004 15093926649.18901 K23 1.0745229063427977 1.792517719546202
283528714.0 5593223630.523994 15093926649.189085 bull 1.295065135750253 1.7262051870901993
125628864.00000004 3574756024.0152817 15093926649.18901 dart 1.4541569740059141 2.0797128024729847
91635513.00000009 2262120486.083319 15093926649.189085 house 1.3924519173037446 2.2167384196619033
69756897.99999994 2889398359.9999824 15093926649.18901 K3u2K1c 1.6172202621151628 2.3352150753185703
63643780.00000005 2262120486.083308 15093926649.189085 P2uP3c 1.550759766967703 2.3750462693258636
44005103.999999985 2262120486.083308 15093926649.18901 wheel4 1.7110126810700004 2.535299183428159
109256189.00000006 3445033897.0439873 15093926649.189085 kite 1.498747451780627 2.1403561874742176
72022728.99999997 3445033897.0440044 15093926649.18901 clawuK1c 1.6797239263394477 2.321332662033034
59371485.999999985 2262120486.083308 15093926649.189085 fan3 1.5809378138409735 2.4052243161991345
43343176.99999997 2262120486.083319 15093926649.189085 P3u2K1c 1.7175949914081692 2.541881493766328
32844499.999999993 2262120486.083319 15093926649.18901 K5_e 1.8380530779132973 2.662339580271454
25501864.000000007 2262120486.083308 15093926649.188936 K5 1.947943807445588 2.7722303098037444


==> fig37/deezer_europe_edges.csv <==
true ambi dex shape ambi_rel dex_rel
3002409.999999999 3002409.999999999 3002409.999999999 path3 0.0 0.0
270203.9999999998 2528025.368265295 3002410.0000000135 K3 0.9710896538283667 1.045778224025344
100598066.00000007 100598066.00000007 100598066.00000007 claw 0.0 0.0
54009433.99999998 79373286.11028561 100598066.00000007 path4 0.16720473472652192 0.2701200054287426
6780745.9999999935 64720444.00415644 100598066.00000007 pan3 0.9797640115791878 1.171312155036914
1455612.0000000014 54009433.99999998 100598066.00000007 fan2 1.5694239988174186 1.839544004246161
8326859.999999994 54009433.99999998 100598066.00000007 cycle4 0.8119883631502619 1.0821083685790043
559008.0 54009433.99999985 100598066.00000007 K4 1.9850516029029976 2.2551716083317412
6115459557.999997 6115459557.999997 6115459557.999997 K14 0.0 0.0
1921413035.999999 4405759613.362122 6115459557.999997 chair 0.3604000646411572 0.5028083656091236
1134027893.9999995 3196173046.2536983 6115459557.999997 path5 0.4500065475709999 0.7318053613442195
281097089.9999997 3229043066.7690735 6115459557.999997 cricket 1.0602174876925907 1.3375727488087188
142313739.99999985 2375026081.4559636 6115459557.999997 pan4c 1.222421551165773 1.6331822664491087
26928471.999999985 1803017898.3605661 6115459557.999997 butterfly 1.8257883269616653 2.356217387519098
231163001.9999999 2271939426.667204 6115459557.999997 pan4 0.9924784224478232 1.4225107726954336
65981730.000000045 1691918125.3064895 6115459557.999997 cycle5 1.4089556446987777 1.9670054002045179
125367819.99999985 1921413035.999999 6115459557.999997 K23 1.1854346588306885 1.6882430244398121
199768381.99999982 3039977666.9044166 6115459557.999997 bull 1.1823436409799049 1.4859023463843433
47837322.0 2271939426.6671987 6115459557.999997 dart 1.6766298889971432 2.1066622392447543
29856584.00000001 1691918125.3064895 6115459557.999997 house 1.7533392259636562 2.311388981469396
13704707.999999994 1921413035.9999943 6115459558.000027 K3u2K1c 2.146750946227246 2.6495593118363727
15606418.0 1691918125.3064852 6115459557.999997 P2uP3c 2.0350761081743927 2.5931258636801338
6321675.999999997 1691918125.3064852 6115459557.999967 wheel4 2.427547109476354 2.9855968649820928
40603840.00000003 2236284901.5022697 6115459557.999997 kite 1.7409600238610623 2.177861990731698
17486718.000000022 2236284901.5023413 6115459557.999997 clawuK1c 2.1068188251895785 2.5437207920602005
11054086.000000011 1691918125.3064895 6115459557.999997 fan3 2.184856503950128 2.742906259455868
5473039.999999995 1691918125.3064852 6115459557.999997 P3u2K1c 2.4901507207709836 3.0482004762767247
3018168.000000003 1691918125.3064935 6115459557.999997 K5_e 2.748635932784019 3.3066856882897584
1624440.000000002 1691918125.3064935 6115459557.999997 K5 3.017675668028402 3.575725423534141


==> fig37/facebook_combined.csv <==
true ambi dex shape ambi_rel dex_rel
18806166.0 18806166.0 18806166.0 path3 0.0 0.0
9672060.000000004 16460856.889702199 18806166.000000093 K3 0.23093345720740907 0.28878128328114394
4419976117.999997 4419976117.999997 4419976117.999997 claw 0.0 0.0
2157760302.0000014 3106906425.7434287 4093564907.577649 path4 0.15832497452761907 0.27809848217442074
1426911480.000001 2522675526.654063 4093564907.577659 pan3 0.24746436195792013 0.457704648933331
924820259.9999989 2157760301.999996 4093564907.5776386 fan2 0.36794586352807634 0.646044345702497
1189620288.0000002 2157760302.0000014 4093564907.5776386 cycle4 0.25859483666651845 0.536693318840938
720112032.0000001 2157760301.999996 4093564907.577659 K4 0.47660313138461075 0.7547016135590336
2355919960530.004 2355919960530.004 2355919960530.004 K14 0.0 0.0
411833987669.9997 951435520674.966 1036318170796.7651 chair 0.3636571761951908 0.40077092809643733
286823817113.99994 640550602337.9062 1035445157080.0791 path5 0.3489382327209084 0.5575118900006721
319861064531.9999 758888463900.0302 1036318170796.7651 cricket 0.37521657274116393 0.510531734848405
185454568210.00027 492851515675.34607 1035445157080.0791 pan4c 0.4244785609303263 0.7468895656374706
142074731424.00003 379209098573.83905 1035445157080.0842 butterfly 0.4263619053253878 0.8626102574599125
192096890837.99966 474203652669.1815 1035445157080.0842 pan4 0.3924445592186315 0.7316067654980115
163853203159.99982 349168705707.72 1035445157080.0791 cycle5 0.328580377268669 0.8006721653859079
133332812904.00021 411833987669.9997 1035445157080.0791 K23 0.4897851435836074 0.8901900597354155
216905405557.99988 623435515939.6812 1035445157080.0791 bull 0.4585211642602918 0.6788567258747515
157815372183.99988 474203652669.1839 1035445157080.0791 dart 0.47781559103735766 0.8169777973167333
130225154118.00014 349168705707.72 1035445157080.0791 house 0.42834043299527463 0.9004322211125135
112233045768.00005 411833987669.9976 1035445157080.0791 K3u2K1c 0.5646014361282157 0.965006352280026
103638118043.99995 349168705707.72 1035445157080.0791 P2uP3c 0.527515795008391 0.9996075831256298
85609531340.00018 349168705707.72 1035445157080.0791 wheel4 0.6105131935167707 1.0826049816340095
147030080254.00015 456242055935.6415 1035445157080.0791 kite 0.4917891213310893 0.8477209069084986
121536142139.99973 456242055935.6729 1035445157080.0791 clawuK1c 0.574489868975082 0.9304216545524613
107416779976.00024 349168705707.7182 1035445157080.0791 fan3 0.5119631836517002 0.9840549717689413
88492836972.0002 349168705707.72 1035445157080.0791 P3u2K1c 0.5961271948014261 1.068218982918665
73014313728.00012 349168705707.72 1035445157080.0842 K5_e 0.6796273055076257 1.1517190936248667
62155818119.99994 349168705707.72 1035445157080.0842 K5 0.7495535258886649 1.2216453140059058


==> fig37/government_edges.csv <==
true ambi dex shape ambi_rel dex_rel
14227090.000000011 14227090.000000011 14227090.000000011 path3 0.0 0.0
3146008.999999999 11149167.687042803 14227090.000000011 K3 0.5494824867319716 0.6553561181442086
3013325393.9999967 3013325393.999982 3013325393.9999895 claw -2.121520426417237e-15 -1.0125438398809526e-15
1186737885.0000014 2087623707.7085755 2832836952.128641 path4 0.24529741334593397 0.3778667719671044
377180696.9999996 1543340777.7792614 2832836952.1286483 pan3 0.6119123724443714 0.8756721200984617
114074549.00000012 1186737884.9999983 2832836952.1286483 fan2 1.0171660464086445 1.395032818375751
235592136.0000002 1186737884.9999955 2832836952.128641 cycle4 0.7021940171216866 1.0800607890887932
54480766.000000015 1186737885.0000014 2832836952.1286483 K4 1.3381116017181325 1.7159783736852379
1159677352029.9983 1159677352029.9983 1159677352029.9983 K14 0.0 0.0
237964977237.00024 586173225552.7266 654057721377.6196 chair 0.3915129334439486 0.4391030330428686
114798918524.00018 387707846802.0061 653547222841.3143 path5 0.528566794001335 0.7553391767592385
95162440505.0002 441763931262.3853 654057721377.6196 cricket 0.6667246828209633 0.8371505057408899
32515547126.00004 283650729579.4925 653547222841.3143 pan4c 0.9406928388496923 1.3031859074173964
11671218673.000023 209054365091.39566 653547222841.3175 butterfly 1.2531430340090355 1.7481607674047566
35813852887.00008 279197892659.14685 653547222841.311 pan4 0.8918610906562484 1.2612259281986715
17341294971.000034 191608943709.55518 653547222841.3175 cycle5 1.0433342511943509 1.5761954479839433
13680681736.000027 235775547845.6093 653547222841.3175 K23 1.2363910229544643 1.679169233826458
52182759226.99988 376821241023.82385 653547222841.3175 bull 0.8586083363204048 1.0977499342994843
19906501493.000015 279197892659.14685 653547222841.3175 dart 1.1469171951771313 1.5162820327195587
8886438301.999983 191608943709.55518 653547222841.3175 house 1.3336880467770074 1.8665492435665998
7195883632.999986 235775547845.6093 653547222841.3175 K3u2K1c 1.5154146310374783 1.9581928419094718
4362822704.99999 191608943709.55518 653547222841.3175 P2uP3c 1.6426482121067987 2.175509408896391
2327609576.999997 191608943709.55518 653547222841.3175 wheel4 1.9155056412922322 2.4483668380818244
13716718088.000025 268704893814.5673 653547222841.3175 kite 1.2920253632185676 1.6780267606029056
7599500158.000001 268704893814.56992 653547222841.3175 clawuK1c 1.5484905477717474 1.9344919451560814
4906660048.000001 191608943709.55707 653547222841.3175 fan3 1.5916298072754027 2.124491004064991
2676566909.9999976 191608943709.55612 653547222841.3175 P3u2K1c 1.854837672191194 2.3876988689807845
1446176903.9999993 191608943709.55518 653547222841.3175 K5_e 2.122194355327586 2.6550555521171786
900164550.9999992 191608943709.55518 653547222841.3175 K5 2.3280938705596887 2.860955067349281


==> fig37/lastfm_asia_edges.csv <==
true ambi dex shape ambi_rel dex_rel
1413772.0000000014 1413772.0000000014 1413772.0000000014 path3 0.0 0.0
242597.99999999997 1089577.2125557282 1413772.0000000014 K3 0.6523707956362893 0.765492159950751
91125081.9999999 91125082.00000012 91125082.00000012 claw 1.0607602132086145e-15 1.0607602132086145e-15
36883174.00000004 64207616.591910966 91125082.00000012 path4 0.2407582616412454 0.3928096447125154
10822081.999999996 47837448.30821516 91125081.9999999 pan3 0.6454571856447073 0.9253271118294664
3252582.0000000033 36883174.00000013 91125082.00000012 fan2 1.0546000331617769 1.4474096778742913
7899915.999999993 36883174.00000013 91125081.9999999 cycle4 0.669205813967655 1.0620154586801682
1570607.999999999 36883174.00000013 91125081.99999967 K4 1.3707604821880146 1.7635701269005268
10036655847.99998 10036655847.99998 10036655847.999931 K14 0.0 -2.1697367997449015e-15
2211681970.0000014 6512605664.035882 8817962658.86798 chair 0.4690321050799556 0.6006455778885581
1130520894.0000002 4284950311.573831 8817962658.867935 path5 0.5786671969193244 0.8920896621260038
862565553.9999999 4400728309.247727 8817962658.867935 cricket 0.7077324461714836 1.0095761445161315
322485247.99999994 2909232249.0958815 8817962658.867935 pan4c 0.9552685403760256 1.4368584026591933
120481700.00000003 2013086492.300241 8817962658.867935 butterfly 1.2229413479537885 1.8644471685952753
398770818.00000006 2740679362.230462 8817962658.867891 pan4 0.8371348603131118 1.3446448862168114
185120669.99999982 1840434454.3148866 8817962658.867935 cycle5 0.9974654415521069 1.6779133419663057
188337118.00000015 2211681970.000007 8817962658.867935 K23 1.0697867571037845 1.6704323349923391
511335581.9999996 4033914014.1345983 8817962658.867935 bull 0.8970206219012001 1.2366622406362398
203315995.99999997 2740679362.2304554 8817962658.867935 dart 1.12968668115403 1.637196707057733
102895063.99999999 1840434454.3148866 8817962658.867935 house 1.2525258133542736 1.9329737137684722
75349962.0 2211681969.999996 8817962658.867935 K3u2K1c 1.4676396398831448 2.068285217771702
56621445.99999997 1840434454.314891 8817962658.867935 P2uP3c 1.511939398792873 2.1923872992070708
31109749.999999966 1840434454.3149002 8817962658.86798 wheel4 1.7720238338839944 2.452471734298192
152107850.0000001 2672543032.9277587 8817962658.867935 kite 1.2447730791357334 1.7632166276492514
90602790.00000003 2672543032.9278245 8817962658.867935 clawuK1c 1.4697831354483095 1.9882266839618166
57717364.00000001 1840434454.314891 8817962658.86798 fan3 1.5036138667033436 2.1840617671175435
33636647.99999997 1840434454.314891 8817962658.867935 P3u2K1c 1.738107644545382 2.4185555449595797
19547412.000000022 1840434454.3149047 8817962658.86798 K5_e 1.9738310883207064 2.654278988734903
12437760.000000004 1840434454.314891 8817962658.867935 K5 2.1701781826099498 2.850626083024147


==> fig37/musae_DE_edges.csv <==
true ambi dex shape ambi_rel dex_rel
78172829.99999997 78172830.00000016 78172830.00000016 path3 1.0607602132086145e-15 1.0607602132086145e-15
3618527.9999999967 35431411.34986205 70579420.10642256 K3 0.9908565145325529 1.2901461482693606
122546865888.00018 122546865887.99959 122546865888.00018 claw -2.121520426417237e-15 0.0
8136448567.999987 22270574987.934658 29167829616.522305 path4 0.4372965463873112 0.554469230865143
1789634286.0000002 14549420864.577188 29167829616.52202 pan3 0.9100814152745338 1.212139822965851
212594515.99999976 8136448567.999947 29167829616.52216 fan2 1.5828828260765342 2.137352056941677
712662647.9999995 8136448568.000027 29167829616.522305 cycle4 1.0575508863313168 1.6120201171964577
42423552.0 8136448567.999987 29167829616.52216 K4 2.2828278556175374 2.8372970864826783
381988452354797.56 381988452354797.56 381988452354799.44 K14 0.0 2.1215204264172266e-15
7059614415602.006 18553831430511.977 18602808629573.547 chair 0.4196526252711302 0.4207975371671486
1505410209764.001 6830059327337.695 12053971019535.816 path5 0.6567696189573233 0.9034752858771139
3271567827565.9976 15952663935291.611 18602808629573.457 cricket 0.6880772875734368 0.7548225897147595
86763219025.99985 4074731328308.1353 12053971019535.936 pan4c 1.6717633218371684 2.1427944864714705
35822671543.999954 2708209554975.537 12053971019535.816 butterfly 1.8785242949538288 2.526972171931857
470257766087.999 5267996474273.577 12053971019535.816 pan4 1.0493094991756373 1.4087941665385424
72372724050.0 2443675892435.996 12053971019535.816 cycle5 1.5284686849879172 2.2215552235693443
194703647826.00046 4653730103267.494 12053971019535.816 K23 1.3784271042095313 1.7917560547693474
679324912374.0006 6830059327337.729 12053971019535.816 bull 1.0023469346322953 1.2490526015520838
226740048240.0004 5267996474273.421 12053971019535.816 dart 1.3661172409295337 1.7256019082924514
27551329108.00005 2443675892435.984 12053971019535.758 house 1.9479010498482991 2.6409875884297263
57022782036.00011 4653730103267.402 12053971019535.875 K3u2K1c 1.9117527905171392 2.325081741076966
8813001377.99998 2443675892436.02 12053971019535.816 P2uP3c 2.442919766381504 3.1360063049629265
2830693127.9999995 2443675892435.984 12053971019535.697 wheel4 2.9361508138296273 3.6292373524110526
54099528284.000015 4042889557874.029 12053971019535.875 kite 1.8734983992723482 2.347936664660121
25151635925.999992 4042889557874.029 12053971019535.936 clawuK1c 2.206125639681611 2.6805639050693855
11700922588.00002 2443675892435.996 12053971019535.758 fan3 2.3198234982978083 3.012910036879233
4318335195.99999 2443675892436.008 12053971019535.697 P3u2K1c 2.75272725447947 3.4458137930608905
1295094468.0000007 2443675892436.02 12053971019535.816 K5_e 3.2757421561201903 3.9688286947016134
528296519.9999996 2443675892435.996 12053971019535.816 K5 3.665165854502359 4.358252393083786


==> fig37/musae_ENGB_edges.csv <==
true ambi dex shape ambi_rel dex_rel
4208818.000000002 4208818.000000002 4208818.000000002 path3 0.0 0.0
175596.0000000001 2211469.8135287673 4208818.000000002 K3 1.1001663969998077 1.379645527510955
1233242416.000001 1233242416.000001 1233242415.9999979 claw 0.0 -1.1089765865362815e-15
130963060.00000001 437280396.12056535 679537656.6470608 path4 0.5236111937919459 0.7150647142348943
15711799.999999989 243253541.24851024 679537656.6470591 pan3 1.189833229160961 1.6359875859881428
1789684.0000000014 130963060.00000033 679537656.6470608 fan2 1.8643724585073627 2.5794371727422556
13170883.999999996 130963059.99999969 679537656.6470608 cycle4 0.9975338891673132 1.7125986034022085
469919.99999999977 130963059.99999969 679537656.6470608 K4 2.4451248847937976 3.1601895990286932
646454959858.0016 646454959858.0016 646454959858.0048 K14 0.0 2.1215204264172266e-15
24008230104.00002 119629371166.73581 128919008818.43622 chair 0.6974776749866137 0.7299568129411446
6994545389.999986 46237472683.85885 109715228076.23808 path5 0.8202345949464275 1.195507417454356
4575985371.999992 80722104497.72285 128919008818.43684 cricket 1.2465078483404364 1.4498323303382363
497951258.00000006 25937641126.88696 109715228076.23753 pan4c 1.7167436431729535 2.343080076370309
75332264.00000001 15428248159.737766 109715228076.23808 butterfly 2.3113355960663045 3.16328589055094
1964093195.999999 28547981358.91454 109715228076.23862 pan4 1.162413313338145 1.7471048190953762
200517969.99999988 12997260653.108162 109715228076.23862 cycle5 1.8116985293072052 2.738113610998193
1325810889.9999993 22282062484.706436 109715228076.23862 K23 1.225473805848527 1.9177853283372392
1437105163.9999988 46081899610.0122 109715228076.23862 bull 1.5060418235249997 1.8827783603061443
282993750.0000001 28547981358.9144 109715228076.23862 dart 2.0037985603928905 2.5884900661501242
69235425.99999994 12997260653.108162 109715228076.23862 house 2.273523459841186 3.199938541532174
49927020.00000001 22282062484.706547 109715228076.23862 K3u2K1c 2.6496197427284462 3.3419312652171564
28523740.000000034 12997260653.108227 109715228076.23808 P2uP3c 2.6586453594616692 3.585060441152653
7497483.999999993 12997260653.108227 109715228076.23862 wheel4 3.2389362809415405 4.165351362632527
112227719.99999997 24473219253.33265 109715228076.23808 kite 2.3385909610713633 2.990166770307428
38452103.99999998 24473219253.33241 109715228076.23862 clawuK1c 2.803770992761167 3.455346801997238
18378478.00000001 12997260653.108162 109715228076.23808 fan3 2.8495422858038637 3.77595736749485
6768316.000000002 12997260653.108227 109715228076.23862 P3u2K1c 3.283371201667851 4.209786283358837
2921255.9999999986 12997260653.108099 109715228076.23808 K5_e 3.6482822111648443 4.5746972928558325
1457280.0000000012 12997260653.108162 109715228076.23862 K5 3.950308823969254 4.876723905660242


==> fig37/musae_ES_edges.csv <==
true ambi dex shape ambi_rel dex_rel
14374902.00000001 14374902.00000001 14374902.00000001 path3 0.0 0.0
1200864.0000000012 8878731.61654541 14374902.00000001 K3 0.8688571029128531 1.0781110670366818
5373598800.000004 5373598800.0000305 5373598799.999978 claw 2.1215204264172266e-15 -2.0733040530895722e-15
1052949911.999999 2527323487.4167347 3495209323.0251265 path4 0.38025312082524 0.5210654774986386
208248094.00000006 1642851889.058164 3495209323.0251265 pan3 0.8970173762814228 1.2248921549308682
35929123.99999998 1052949911.9999965 3495209323.0251265 fan2 1.4669610839749814 1.988026561473621
122788888.00000001 1052949911.999999 3495209323.0251265 cycle4 0.9332486463019362 1.4543141238005748
10645871.99999999 1052949911.999999 3495209323.0251265 K4 1.99522647247495 2.5162919499735885
3483349372637.9966 3483349372637.9966 3483349372637.9966 K14 0.0 0.0
268877086778.00046 890599066761.2662 946871469076.0338 chair 0.520128441702912 0.5467372366777211
104712327999.99988 451218285948.6262 849848451958.9597 path5 0.63438887635023 0.9093436725793783
80206127646.00009 668317866947.1185 946871469076.0338 cricket 0.9207755226998154 1.0720834815858735
15096477116.000006 295544366132.89276 849848451958.9597 pan4c 1.2917470719317659 1.7504658746441013
3593356455.9999957 200852652482.1853 849848451958.9597 butterfly 1.747377270691498 2.3738411869055693
25077831214.00003 313212635715.94666 849848451958.9597 pan4 1.0965492991339176 1.5300515126195753
7238856859.999997 179073055749.11075 849848451958.9597 cycle5 1.3933602555447562 2.0696714986166582
9565385730.000013 255490405430.47928 849848451958.964 K23 1.4266721075754625 1.9486389997545686
33584554272.000076 450056338270.96643 849848451958.9597 bull 1.127127293575664 1.4032018988634256
9573511972.000013 313212635715.94666 849848451958.9597 dart 1.5147679894524733 1.948270202938131
2663946836.000003 179073055749.10898 849848451958.9597 house 1.827504691155482 2.5038159342273882
2658335580.000003 255490405430.48056 849848451958.9597 K3u2K1c 1.9827647914316477 2.5047316836107494
988697881.999999 179073055749.10898 849848451958.9597 P2uP3c 2.257966640781854 2.9342778838537606
376413672.0000001 179073055749.11075 849848451958.9597 wheel4 2.6773648552148477 3.3536760982867495
4536203813.9999895 283888999000.3752 849848451958.9597 kite 1.7964560040799158 2.272648928259754
1895181881.9999998 283888999000.3752 849848451958.9597 clawuK1c 2.175497667615133 2.651690591794971
1072614740.0000013 179073055749.10898 849848451958.9597 fan3 2.222586483793594 2.8988977268655
442511835.99999964 179073055749.11075 849848451958.964 P3u2K1c 2.6071053531912467 3.283416596263151
182694156.0 179073055749.11075 849848451958.9597 K5_e 2.991305589176397 3.667616832248299
93088319.99999999 179073055749.11075 849848451958.9597 K5 3.284135052090016 3.9604462951619177


==> fig37/musae_FR_edges.csv <==
true ambi dex shape ambi_rel dex_rel
47080032.00000001 47080031.99999989 47080031.99999989 path3 -1.1089765865362815e-15 -1.1089765865362815e-15
2536163.9999999986 23662593.156284362 44929424.620814726 K3 0.9698850031397505 1.248353523336645
40521339692.0001 40521339692.0001 40521339692.0001 claw 0.0 0.0
4370246041.999991 11941902084.146517 15972558076.307434 path4 0.43656761777260517 0.5628685877495134
906290789.9999993 7696442697.986915 15972558076.307434 pan3 0.9290224737039624 1.2461069093201054
128075011.99999985 4370246041.999991 15972558076.307434 fan2 1.5330414829149752 2.095910070664489
470734611.9999996 4370246041.999991 15972558076.307434 cycle4 0.9677297560303683 1.5305983437798816
22359791.999999978 4370246041.999991 15972558076.307434 K4 2.291038128907691 2.8539067166572045
54851912305080.08 54851912305080.35 54851912305080.35 K14 2.1215204264172266e-15 2.1215204264172266e-15
2438004138430.001 7452311445686.648 7599487552644.803 chair 0.48525655807866885 0.493749869513052
714947868636.0013 3081879067381.5215 5678296876804.909 path5 0.6345412172435216 0.8999437190778578
937950838049.9987 6014035746670.108 7599487552644.803 cricket 0.8069859293893658 0.9086042322218718
48239975001.999886 1893063449741.0676 5678296876804.909 pan4c 1.5937580963602718 2.0708110207998156
20127358239.99997 1265473785666.2188 5678296876804.9375 butterfly 1.7984663766380367 2.450431318356149
215030296035.99994 2286052321547.3486 5678296876804.881 pan4 1.0265865131782375 1.4217184420607
35887344330.000046 1123653374016.1902 5678296876804.854 cycle5 1.4956910385415445 2.199276773228431
87303283631.9998 1964300782092.4192 5678296876804.9375 K23 1.3521774109598024 1.8131875162783821
289770280125.9997 3081879067381.5063 5678296876804.9375 bull 1.026761752418473 1.2921642542528133
102667707106.0001 2286052321547.3486 5678296876804.9375 dart 1.347652303034075 1.7427842319165419
13031848754.000011 1123653374016.1846 5678296876804.909 house 1.9356263292307827 2.6392120639176757
34037237159.999966 1964300782092.3997 5678296876804.909 K3u2K1c 1.7612536888794392 2.2222637941980214
4274554826.000003 1123653374016.1846 5678296876804.881 P2uP3c 2.4197414684223806 3.1233272031092714
1333909932.000001 1123653374016.1846 5678296876804.881 wheel4 2.9255058539680308 3.6290915886549215
22152457103.999958 1857445881741.8557 5678296876804.881 kite 1.923494264817286 2.408796190617874
9358389036.000023 1857445881741.8467 5678296876804.909 clawuK1c 2.2977150738660463 2.7830169996666387
5129852155.999995 1123653374016.1846 5678296876804.881 fan3 2.3405275114086703 3.0441132460955607
1835338319.999998 1123653374016.1846 5678296876804.909 P3u2K1c 2.7869162278634994 3.4905019625503924
527274515.9999996 1123653374016.1846 5678296876804.881 K5_e 3.3285955784844665 4.032181313171357
179956919.99999985 1123653374016.1902 5678296876804.909 K5 3.795463808676244 4.499049543363134


==> fig37/musae_PTBR_edges.csv <==
true ambi dex shape ambi_rel dex_rel
8010776.000000006 8010776.000000006 8010776.000000006 path3 0.0 0.0
1041059.9999999998 5313157.198961216 7960373.692266559 K3 0.7078769052830839 0.8834576955913419
2529006623.9999995 2529006624.0000057 2529006623.9999995 claw 1.0607602132086145e-15 0.0
675564124.0000001 1290772826.22775 1589441717.8058486 path4 0.28118323572305043 0.3715780294883144
200143543.9999999 957291608.7548349 1589441717.8058486 pan3 0.6797026663779785 0.8999030219880061
45869512.000000045 675564123.9999985 1589441717.8058486 fan2 1.168142458443498 1.5397204879318136
119006082.00000003 675564124.0000001 1589441717.8058486 cycle4 0.7540974209075562 1.1256754503958706
14028600.000000015 675564124.0000018 1589441717.8058486 K4 1.6826522459134583 2.0542302754017716
1197857779003.998 1197857779003.998 1197857779003.998 K14 0.0 0.0
163015899235.9997 352642348084.6351 361561401799.5684 chair 0.335104500616914 0.3459520975178423
72320871473.9999 207981659820.2192 317362610345.2789 path5 0.4587613890259106 0.6422921088122628
72904464087.99994 294561914481.03986 361561401799.5702 cricket 0.6064224719675938 0.6954279396522643
15809822506.000038 152837327282.2644 317362610345.2773 pan4c 0.9853024402146642 1.302628765390166
5607678391.999988 115932898356.21634 317362610345.2789 butterfly 1.3154235951966151 1.752772661312382
24772205787.999947 164772462393.0957 317362610345.2789 pan4 0.8229199528067102 1.1075910804751778
9479803509.999977 108611579491.44952 317362610345.2789 cycle5 1.0590767937863466 1.5247564238917959
9441227690.000013 144726343639.4699 317362610345.2789 K23 1.1855191187966707 1.526527288153494
35401190234.00005 207981659820.2192 317362610345.2789 bull 0.7690071760024223 0.9525378957887745
13891078669.999989 164772462393.0957 317362610345.2789 dart 1.074148661055295 1.3588197887237627
4200817524.0000043 108611579491.44952 317362610345.2789 house 1.4125423125270273 1.8782219426324767
5083836060.00001 144726343639.4706 317362610345.2789 K3u2K1c 1.454356052965634 1.7953642223224553
1676193812.0000017 108611579491.45006 317362610345.2773 P2uP3c 1.8115518964604678 2.2772315265659127
707389155.9999996 108611579491.44952 317362610345.2773 wheel4 2.186217731534534 2.651897361639981
6447159023.999993 150297094377.52658 317362610345.2773 kite 1.3675822021172535 1.6921873770631541
3218010744.000003 150297094377.5273 317362610345.2773 clawuK1c 1.6693630949106033 1.993968269856502
2043526483.9999976 108611579491.44952 317362610345.2789 fan3 1.725495858980558 2.1911754890860076
910553335.9999989 108611579491.45006 317362610345.2804 P3u2K1c 2.076570739662522 2.5422503697679715
357082440.0000002 108611579491.44952 317362610345.2789 K5_e 2.4831076357853017 2.9487872658907515
165970680.0000002 108611579491.45006 317362610345.2789 K5 2.8158447561511823 3.28152438625663


==> fig37/musae_RU_edges.csv <==
true ambi dex shape ambi_rel dex_rel
8886271.999999989 8886271.999999989 8886271.999999989 path3 0.0 0.0
428669.99999999994 4372647.758885148 8479300.460994175 K3 1.0086214029652054 1.2962369336570134
4344684969.99999 4344684969.99999 4344684969.9999695 claw 0.0 -2.0733040530895722e-15
459358305.9999997 1283885083.6661072 1729073147.0591516 path4 0.44637457961620614 0.5756617925593281
88066952.00000004 817984270.001082 1729073147.0591602 pan3 0.9679319865255029 1.2930004004863704
13257314.000000015 459358305.99999857 1729073147.0591602 fan2 1.5396960308990328 2.115357823458364
57090688.000000015 459358305.99999857 1729073147.0591516 cycle4 0.9055862968626518 1.481248089421981
2803272.000000001 459358305.9999997 1729073147.0591602 K4 2.2144863344158225 2.7901481269751525
3521500639795.997 3521500639796.0146 3521500639796.0146 K14 2.1215204264172266e-15 2.1215204264172266e-15
143515173170.00015 458110505633.6509 469183941700.4365 chair 0.5040724319950136 0.5144453201584823
45413844668.000015 188603316018.13718 352587334489.9135 path5 0.6183610540446063 0.8900784375028251
52088567847.99987 365872076746.81006 469183941700.4365 cricket 0.8465868486563304 0.9546007226624127
4429080272.000008 114594059512.30196 352587334489.9135 pan4c 1.412848553202521 1.9009531562344233
1157036908.0000007 75770605365.97134 352587334489.9152 butterfly 1.8161535444281005 2.483919495067733
14790192497.999994 138092126663.0558 352587334489.9135 pan4 0.9701950914561188 1.377292881196503
2263986149.9999995 67161438920.883514 352587334489.9152 cycle5 1.4722462265258018 2.192392941964433
7045761589.999999 117680277917.7988 352587334489.9135 K23 1.222775741652145 1.6993387639665305
15837625109.999987 188603316018.13718 352587334489.9152 bull 1.0758592655886963 1.347576649046917
5677930717.999995 138092126663.0558 352587334489.9152 dart 1.3859788289701358 1.7930766187105223
875609544.0000001 67161438920.883514 352587334489.9135 house 1.8848095055811445 2.6049562210197736
1864387206.0000021 117680277917.7988 352587334489.9135 K3u2K1c 1.8001675713573968 2.2767305936717825
332166232.0 67161438920.883514 352587334489.917 P2uP3c 2.305764512233867 3.0259112276725
113944509.99999997 67161438920.88319 352587334489.917 wheel4 2.7704265871140055 3.490573302552641
1455612053.9999986 112340168759.30443 352587334489.9152 kite 1.887489428600599 2.384221064335342
662850870.0000006 112340168759.30443 352587334489.9152 clawuK1c 2.2291192413098897 2.725850877044633
350354700.0000002 67161438920.88319 352587334489.9135 fan3 2.282612044322392 3.002758759761023
142675832.0000001 67161438920.88286 352587334489.9135 P3u2K1c 2.67276957846756 3.392916293906193
50634455.999999985 67161438920.88319 352587334489.917 K5_e 3.1226738438183412 3.842820559256977
21510360.000000026 67161438920.883514 352587334489.9135 K5 3.4944723133877194 4.214619028826348


==> fig37/musae_chameleon_edges.csv <==
true ambi dex shape ambi_rel dex_rel
6634005.999999997 6634005.999999997 6634005.999999997 path3 0.0 0.0
2070385.9999999993 4580999.883773633 6634005.999999997 K3 0.34490895846863806 0.505724537684201
1855184486.0000007 1855184486.0000052 1855184485.9999962 claw 1.0607602132086145e-15 -1.060760213208617e-15
470872093.9999997 947820547.768578 1246525440.8667812 path4 0.30382316656102804 0.42279819367132493
272888388.9999999 660604361.2546948 1246525440.8667812 pan3 0.3839563790697724 0.6597160891597494
165667200.0000001 470872093.9999974 1246525440.8667781 fan2 0.45366642081677694 0.876464614488103
242399892.00000018 470872093.9999997 1246525440.8667812 cycle4 0.28837053096266296 0.711168724633988
116696301.99999988 470872093.9999997 1246525440.8667812 K4 0.605845859094253 1.028644052765578
903862878586.0007 903862878586.0007 903862878586.0052 K14 0.0 2.2179531730725548e-15
81622269659.99991 243684155672.16357 257555748718.6181 chair 0.4750186253277337 0.49906258092671335
47135252086.00003 137231254245.5639 234221324902.04453 path5 0.4641071985658022 0.6962805991962969
54967332960.99995 195361981488.2644 257555748718.6194 cricket 0.5507353862012062 0.67076658258391
24320587469.000023 96102532695.33899 234221324902.04453 pan4c 0.5967607720540423 0.9836523720846727
17561418365.999977 69381640042.72482 234221324902.04565 butterfly 0.5966849722505733 1.1250668440615699
32382365953.99996 99401991591.1131 234221324902.0468 pan4 0.48708650943956316 0.8593178568379534
20989540295.00005 62941732032.296074 234221324902.0468 cycle5 0.47693576273650073 1.0476235063558004
23026919392.000027 80987320319.08516 234221324902.04565 K23 0.5461811887394594 1.0073905926121762
35397831570.000084 136934808080.80206 234221324902.04565 bull 0.5875371989884737 0.8206497748226294
25751064986.999958 99401991591.11261 234221324902.04453 dart 0.5865998910209449 0.958831238419333
16879739620.000004 62941732032.29669 234221324902.04453 house 0.5715729465778073 1.1422606901970984
18546482612.00001 80987320319.08516 234221324902.0468 K3u2K1c 0.6401554727176271 1.1013648765903459
13534538658.999996 62941732032.29669 234221324902.04453 P2uP3c 0.6674952327590427 1.2381829763783339
11005752282.000025 62941732032.29669 234221324902.04565 wheel4 0.7573189562048944 1.3280066998241877
19103162775.999973 92838106379.41653 234221324902.04565 kite 0.6866209972849973 1.0885211570117206
15837337929.999994 92838106379.41653 234221324902.0468 clawuK1c 0.7680440899616059 1.1699442496883314
13864298319.999985 62941732032.29638 234221324902.0468 fan3 0.6570407950889551 1.2277285387082526
11321363279.999996 62941732032.29669 234221324902.04565 P3u2K1c 0.7450399634057588 1.315727707025052
9088269536.000002 62941732032.29638 234221324902.04565 K5_e 0.8404574909915968 1.4111452346108924
7347540540.000001 62941732032.296074 234221324902.04565 K5 0.9327966987011991 1.5034844423204965


==> fig37/musae_crocodile_edges.csv <==
true ambi dex shape ambi_rel dex_rel
143827251.0 143827251.00000036 143827251.00000036 path3 1.0607602132086145e-15 1.0607602132086145e-15
3785274.999999997 45464304.0584483 109786447.14660229 K3 1.079573111092642 1.4624512944405388
243958947261.0005 243958947261.0005 243958947261.0005 claw 0.0 0.0
9826788327.000015 38941393047.39933 52569233072.917336 path4 0.5979998821705768 0.7283200399137747
1869357005.9999993 23347116914.266663 52569233072.917336 pan3 1.0965410081359084 1.4490393912106865
578336642.9999999 9826788327.000015 52569233072.917336 fan2 1.230230891507705 1.9585509314214797
4970063546.999998 9826788326.999968 52569233072.917336 cycle4 0.29604965963600416 1.024369699549781
79442449.00000004 9826788326.999968 52569233072.917336 K4 2.0923589774330624 2.8206790173468392
544269423428416.25 544269423428416.25 544269423428416.25 K14 0.0 0.0
9433430866767.002 42711952960546.125 43998754961030.375 chair 0.655879758500308 0.66877071631454
5108017664149.0 13315399935264.756 25171816173124.418 path5 0.4161018248040225 0.6926621610470864
3424129907499.996 36559194433669.21 43998754961030.59 cricket 1.028446384728243 1.1088901544234864
74208472033.99998 6175377845927.904 25171816173124.297 pan4c 1.9202100459564981 2.53046106200619
30870392853.000027 3789878930582.006 25171816173124.418 butterfly 2.089083180155642 2.9113723951865063
3805382032224.9946 9648123090145.2 25171816173124.297 pan4 0.40404457228221513 0.8205162882336401
89431868420.00012 3058046131114.572 25171816173124.418 cycle5 1.5339517283543138 2.4494222473113627
2937367721624.9966 8240412755718.73 25171816173124.418 K23 0.44799064755465046 0.9329562333320688
1312494581521.0002 13315399935264.822 25171816173124.418 bull 1.006256696093189 1.2828170323362507
914126854537.9978 9648123090145.627 25171816173124.418 dart 1.023436368023398 1.4399080839748057
44046698628.99999 3058046131114.572 25171816173124.418 house 1.8415306696303493 2.757001188587398
647768012562.9994 8240412755718.649 25171816173124.418 K3u2K1c 1.1045294674023631 1.5894950531797858
25081955676.0 3058046131114.572 25171816173124.418 P2uP3c 2.0860826364858345 3.0015531554428834
10728049542.999998 3058046131114.572 25171816173124.418 wheel4 2.45492326207218 3.370393781029229
47453150335.00002 6116065970320.626 25171816173124.418 kite 2.110207111436503 2.7246495016823307
21982723403.000008 6116065970320.626 25171816173124.297 clawuK1c 2.444390665797766 3.058833056043592
15655800074.999985 3058046131114.572 25171816173124.297 fan3 2.2907687657945686 3.2062392847516157
7686175578.999985 3058046131114.5864 25171816173124.418 P3u2K1c 2.5997337314883175 3.5152042504453647
4740761919.000005 3058046131114.572 25171816173124.297 K5_e 2.8095958869238404 3.725066405880887
2742681295.0 3058046131114.572 25171816173124.418 K5 3.0472686878701345 3.9627392068271834


==> fig37/musae_facebook_edges.csv <==
true ambi dex shape ambi_rel dex_rel
20877277.000000026 20877277.00000008 20877277.00000008 path3 1.0607602132086145e-15 1.0607602132086145e-15
4777049.000000005 16260402.716602186 20877276.999999974 K3 0.531971601405586 0.6405141574489873
3986248264.9999976 3986248265.0000076 3986248264.9999876 claw 1.0607602132086145e-15 -1.1089765865362815e-15
1505732379.0000007 2729613194.475512 3915724788.9160266 path4 0.25835331930344374 0.415064370947724
498741253.9999995 1986168492.2165227 3915724788.9160266 pan3 0.6001407952255179 0.8949368675311303
165059305.0000001 1505732378.999997 3915724788.916017 fan2 0.9601077773596247 1.375172148307349
313047229.00000024 1505732378.999997 3915724788.916017 cycle4 0.6821379255991594 1.0972022965468835
87867229.00000006 1505732379.0000007 3915724788.9160266 K4 1.2339208588808641 1.648985229828588
1521749414172.9988 1521749414172.9988 1521749414172.9988 K14 0.0 0.0
289857698046.9996 820055045486.3843 979524268708.7205 chair 0.4516581661418332 0.5288303616888069
135280679885.00008 527971700302.05945 979524268708.7205 path5 0.5913748673875902 0.859779423306345
121794766408.00006 582898158480.7883 979524268708.7156 cricket 0.6799640564669638 0.9053865737398359
39501068824.99998 367818831399.9071 979524268708.7156 pan4c 0.9690251132760466 1.394406353569594
15327605234.999973 257385909203.483 979524268708.7252 butterfly 1.2251104608694623 1.8055408939984652
43805117180.9999 354853854335.113 979524268708.7205 pan4 0.9085246803577182 1.3494903541185443
21070791503.99997 232176230084.13602 979524268708.7252 cycle5 1.0421369053767229 1.6673343507823113
17749760425.00004 289857698046.9996 979524268708.7205 K23 1.2129923432627614 1.7418227049515682
64025531739.00014 505478849574.42114 979524268708.7156 bull 0.8973497943848846 1.1846620065326585
26460995819.999947 354853854335.11475 979524268708.7156 dart 1.1274433426078752 1.568409016368697
11644072238.00002 232176230084.13602 979524268708.7205 house 1.2997128640753355 1.924910309480922
10408458274.999992 289857698046.9996 979524268708.7156 K3u2K1c 1.4447984332946031 1.973628794983408
6251384533.999996 232176230084.13602 979524268708.7205 P2uP3c 1.569841541179734 2.1950389865853204
3760047524.999996 232176230084.13602 979524268708.7156 wheel4 1.7906244209318807 2.4158218663374647
17703128529.999977 342578711658.28864 979524268708.7205 kite 1.2867103492965528 1.7429651780732383
10696299690.999992 342578711658.2937 979524268708.7205 clawuK1c 1.5055268092028533 1.9617816379795325
7064151751.000005 232176230084.13602 979524268708.7252 fan3 1.516757735029728 2.1419551804353163
4284740142.000005 232176230084.13602 979524268708.7205 P3u2K1c 1.7338932668832807 2.359090712288867
2651099767.0000033 232176230084.13602 979524268708.7252 K5_e 1.9423916836015533 2.5675891290071418
1913245549.0000002 232176230084.13602 979524268708.7252 K5 2.084047043491214 2.7092444888968026


==> fig37/musae_git_edges.csv <==
true ambi dex shape ambi_rel dex_rel
254912549.9999997 254912549.9999997 254912549.9999997 path3 0.0 0.0
3142859.9999999986 58373768.18040779 166208389.4805584 K3 1.2688926934462335 1.7233279056873063
1358290560211.9985 1358290560211.9985 1358290560211.9985 claw 0.0 0.0
18710998112.000023 67549781984.79845 91384089349.28397 path4 0.5575269967368438 0.6887736334619051
3522026379.9999976 40120716910.13657 91384089349.28351 pan3 1.0565760802386657 1.414077983899114
162650311.99999994 17288251021.16408 91384089349.28397 fan2 2.0264961590768267 2.7496156877175046
992333398.0000005 17288251021.164165 91384089349.28397 cycle4 1.2410934515418983 1.964212980182574
16589880.000000004 17288251021.16408 91384089349.28397 K4 3.017907815127886 3.741027343768564
1.087013168007552e+16 1.087013168007552e+16 1.0870131680075466e+16 K14 0.0 -2.1697367997449015e-15
49022603243658.0 129553802095172.81 129553802095173.45 chair 0.4220537931803228 0.42205379318032493
21303569358419.953 117145334289349.47 129553802095173.45 cricket 0.7402726215632032 0.7839977885543076
550403005825.9993 22617570916709.617 50244466072362.414 dart 1.6137651637326633 1.9604074385383161
2114379553704.001 28215958232295.117 50244466072362.414 bull 1.1253118533137574 1.3759052850478874
88323046812.0001 20500919779638.473 50244466072361.92 K3u2K1c 2.365699304074003 2.7550141933485386
4796528564140.002 28215958232295.117 50244466072362.414 path5 0.7695677686687161 1.0201612004028464
2114637355120.001 22617570916709.617 50244466072362.414 pan4 1.0292100609469501 1.375852335752603
206568014232.0002 12391539644597.07 50244466072362.17 pan4c 1.778062196071669 2.3860251609147043
1462608603108.001 20500919779638.273 50244466072361.92 K23 1.1466452226101855 1.535960111884725
22230576339.99995 6268863661976.124 50244466072362.414 house 2.4502381025430493 3.354137513343894
56725354944.00003 6964008422223.154 50244466072362.17 butterfly 2.08908206562927 2.94731101346468
6574382208.000004 6268863661976.124 50244466072362.414 P2uP3c 2.97933387610811 3.8832332869089545
998923356.0000006 6268863661976.124 50244466072362.17 wheel4 3.7976566571507755 4.701556067951618
52623744775.99991 12391539644597.01 50244466072362.17 kite 2.371943520845657 2.9799064856886948
23036412551.999943 12391539644597.01 50244466072362.914 clawuK1c 2.7307104230973955 3.3386733879404393
6794425978.000015 6268863661976.124 50244466072362.664 fan3 2.9650360531392317 3.8689354639400784
1758154003.9999986 6268863661976.124 50244466072362.414 P3u2K1c 3.552131910654308 4.456031321455153
306856704.0000002 6268863661976.062 50244466072361.92 K5_e 4.3102532088139665 5.214152619614811
61258650630.00012 6268863661976.154 50244466072362.17 cycle5 2.010021398523752 2.9139208093245923
92817719.99999999 6268863661976.093 50244466072362.414 K5 4.829557928627943 5.73345733942879


==> fig37/musae_squirrel_edges.csv <==
true ambi dex shape ambi_rel dex_rel
165849613.99999985 165849613.99999943 165849613.99999943 path3 -1.1089765865362815e-15 -1.1089765865362815e-15
57629063.00000004 125755532.70238405 163030947.06258103 K3 0.3388855428605049 0.45162849303855757
127890040091.99994 127890040091.99994 127890040091.99994 claw 0.0 0.0
56029473268.99991 80245116196.07835 89062196531.64398 path4 0.15600207055234228 0.20127686218625848
34575758387.00008 68109081513.42952 89062196531.64398 pan3 0.2944333089038967 0.41092168715662947
19617862013.000004 55966535180.904396 89062196531.64355 fan2 0.4552767456108201 0.6570417263937501
30294952621.99994 55966535180.90467 89062196531.64398 cycle4 0.26655814345987017 0.4683231242428002
9962686508.000011 55966535180.904396 89062196531.64398 K4 0.7495519563470733 0.9513169371300055
124290397555562.22 124290397555562.83 124290397555562.83 K14 2.1215204264172266e-15 2.1215204264172266e-15
36398910371616.93 53899248796865.555 54411750387390.75 chair 0.17049432947558854 0.17460431415969732
23625474524534.05 39071929677041.055 48653798520819.086 path5 0.21848432040782365 0.31373621215836417
28434108782999.016 49228711706545.8 54411750387390.484 cricket 0.23837885002157233 0.2818530764690857
11217468102445.01 32724354289694.926 48653798520819.086 pan4c 0.4649762426329148 0.6372219090943654
7867212660699.011 27970200669884.93 48653798520819.086 butterfly 0.5508746923360363 0.7912958625019657
17267396483802.992 34761601145425.4 48653798520819.086 pan4 0.30387291102999514 0.4498898912214038
9483320699415.023 27221404332325.457 48653798520819.086 cycle5 0.4579500889459298 0.7101563149245919
13145561969599.984 32436323108924.875 48653798520819.086 K23 0.39225246109516243 0.5683375955349027
19353332782664.99 39071929677041.63 48653798520818.84 bull 0.30510909618900794 0.40036098793953984
14899668226744.969 34761601145425.4 48653798520819.086 dart 0.36792317415053777 0.5139401543419464
7543329854178.003 27221404332325.324 48653798520818.84 house 0.5573474274510931 0.8095536534297552
11456668954762.992 32436323108924.875 48653798520819.086 K3u2K1c 0.4519732537648911 0.6280583882046314
5807525149155.007 27221404332325.594 48653798520819.086 P2uP3c 0.6709194272159922 0.9231256531946521
4312721615579.0005 27221404332325.594 48653798520819.086 wheel4 0.8001591008606711 1.0523653268393311
8572088285783.993 32595347914786.223 48653798520819.086 kite 0.5800689856689653 0.7540301170731182
6667110894256.998 32595347914785.742 48653798520818.84 clawuK1c 0.6892179421353327 0.86317907353949
5903656505930.013 27221404332325.457 48653798520819.086 fan3 0.6637894455049205 0.9159956714835825
4386034850537.9937 27221404332325.324 48653798520818.84 P3u2K1c 0.7928384482091574 1.0450446741878194
2974382449613.996 27221404332325.594 48653798520818.84 K5_e 0.9615137165051071 1.2137199424837648
1692557912334.997 27221404332325.457 48653798520819.086 K5 1.2063669890064384 1.4585732149851005


==> fig37/new_sites_edges.csv <==
true ambi dex shape ambi_rel dex_rel
20817318.999999974 20817319.000000026 20817319.000000026 path3 1.0607602132086145e-15 1.0607602132086145e-15
2340835.000000002 15580671.912040457 20817318.999999974 K3 0.8232153801960075 0.9490539949234074
3730664981.0000024 3730664981.0000114 3730664980.999993 claw 1.0607602132086145e-15 -1.1089765865362815e-15
1110180648.9999998 2291783680.003513 3658642278.1693945 path4 0.31477996935802055 0.5179262955537536
138619082.99999985 1548706952.9890733 3658642278.1693854 pan3 1.0481462265864756 1.421496927093431
34210186.99999996 1110180648.999997 3658642278.1693764 fan2 1.511238204957786 2.0291645005115386
106188582.99999988 1110180648.999997 3658642278.1693764 cycle4 1.0193158275591978 1.5372421231129505
19847287.000000022 1110180649.0000024 3658642278.1693854 K4 1.7476925032765611 2.2656187988303125
1419836270251.001 1419836270250.994 1419836270251.0078 K14 -2.1697367997449015e-15 2.1215204264172266e-15
184578430088.9998 705699369803.6361 899808177649.6617 chair 0.582438781781207 0.6879689879849331
68345689641.00016 400615770781.9736 899808177649.6617 path5 0.7680169117755299 1.1194388057002935
23608041234.99997 453287364501.93097 899808177649.6617 cricket 1.2833136581073799 1.5810899807555658
7680912770.999986 251594828634.8987 899808177649.6617 pan4c 1.515288877196197 2.06873710277558
1343125264.9999986 158325452522.10486 899808177649.6617 butterfly 2.0714342194691837 2.8260334172865837
10715045619.000023 237189684651.45828 899808177649.6617 pan4 1.3451017733142663 1.9241559114307503
2439204364.9999976 136665933762.70502 899808177649.6617 cycle5 1.7484120844618445 2.5669017472730684
5249823181.000005 184578430089.0007 899808177649.6617 K23 1.5460362716197211 2.2340052596046522
10042041869.000021 376916849471.9362 899808177649.6617 bull 1.574423524554855 1.9523279080318574
2375258686.9999976 237189684651.45828 899808177649.6617 dart 1.9993848825867935 2.5784390207032777
1167359395.999999 136665933762.70502 899808177649.6661 house 2.068455689728327 2.886945352539553
798470035.0000006 184578430088.9998 899808177649.6307 K3u2K1c 2.3639223252559183 3.0518913132408363
701484640.9999996 136665933762.70569 899808177649.6617 P2uP3c 2.2896421064029964 3.108131769214218
433121490.99999976 136665933762.70502 899808177649.6661 wheel4 2.4990505395306664 3.3175402023418923
1954920448.0000014 226161906180.39697 899808177649.6617 kite 2.0632903666471716 2.663020846556549
1075052749.9999995 226161906180.41144 899808177649.6617 clawuK1c 2.322989681441497 2.9227201613508464
632859677.0000007 136665933762.70569 899808177649.6617 fan3 2.3343528477517164 3.152842510562938
442482549.99999994 136665933762.70435 899808177649.6617 P3u2K1c 2.4897641247166504 3.308253787527877
327566890.99999976 136665933762.70502 899808177649.6617 K5_e 2.620360274239726 3.43884993705095
259421434.99999997 136665933762.70435 899808177649.6617 K5 2.72165441567663 3.540144078487856


==> fig37/oregon1_010526.csv <==
true ambi dex shape ambi_rel dex_rel
12434672.000000006 12434672.000000006 12434672.000000006 path3 0.0 0.0
119363.99999999996 1899898.2220275057 5909500.049440213 K3 1.2018569723341317 1.694677376629023
18948787770.00003 18948787770.000126 18948787770.00003 claw 2.2179531730725548e-15 0.0
258949137.99999994 846771491.4646586 1068401086.0656193 path4 0.5145517583979177 0.6155198511646071
48930598.000000045 518834886.62973845 1068401086.065622 pan3 1.0254486470234598 1.3391537973491896
4695120.0 206378513.56311908 1068401086.0656193 fan2 1.6430177834932247 2.3570876241857714
33839470.00000001 206378513.56311807 1068401086.065622 cycle4 0.785240927711712 1.4993107684042621
731496.0000000007 206378513.56311908 1068401086.0656193 K4 2.450452524493148 3.164522365185695
38055742070695.984 38055742070695.984 38055742070695.984 K14 0.0 0.0
206497339700.00027 560136590714.9247 564994129314.6874 chair 0.4333794826976372 0.4371294741949411
39485444659.99992 141965394199.21484 214491209342.193 path5 0.5557454595681007 0.7349724647362437
63874041774.00008 529235324008.7888 564994129314.6902 cricket 0.9183244256398517 0.946719537228627
1207713478.000001 50105047032.24686 193160313250.91846 pan4c 1.6179175611035634 2.203953988006318
244956480.00000012 26245481246.61123 193160313250.9194 butterfly 2.02996560792648 2.8968289683996593
23744021849.999996 110346076811.88849 214491209342.193 pan4 0.667202613837102 0.9558552146108548
506821310.0000002 24736064243.11712 193160313250.91846 cycle5 1.6884757330600046 2.5810630339256893
19909209140.000042 94142570430.74548 214491209342.193 K23 0.6747320431848356 1.0323554891126185
17688610289.99998 141965394199.21484 214491209342.193 bull 0.9044887788957003 1.0837157840638434
4231830915.999998 110346076811.88849 214491209342.193 dart 1.4162285900726992 1.7048811908464518
242683969.99999976 24736064243.11712 193160313250.9213 house 2.008289509331404 2.9008768101970954
914310623.999999 94142570430.7464 214491209342.193 K3u2K1c 2.012692285772107 2.3703157316998857
105322370.00000009 24736064243.11712 193160313250.9194 P2uP3c 2.37080997697795 3.2633972778436373
28858396.0 24736064243.11712 193160313250.91846 wheel4 2.933058411581682 3.825645712447367
586434944.0000001 50105047032.247345 193160313250.9194 kite 1.9316616333436765 2.517698060246429
307353426.00000024 50105047032.247345 193160313250.91846 clawuK1c 2.2122434156604145 2.7982798425631645
92467090.0 24736064243.11712 193160313250.9194 fan3 2.427343409853429 3.319930710719116
38612520.000000045 24736064243.11712 193160313250.91846 P3u2K1c 2.806602453905288 3.699189754770973
12647759.999999996 24736064243.11712 193160313250.91846 K5_e 3.291316984200983 4.183904285066668
5523000.000000004 24736064243.11712 193160313250.9194 K5 3.651155556941261 4.543742857806948


==> fig37/oregon2_010526.csv <==
true ambi dex shape ambi_rel dex_rel
14582082.000000002 14582082.000000002 14582082.000000002 path3 0.0 0.0
537245.9999999998 3298478.6479406445 9010365.049625082 K3 0.7881404864162216 1.2245691958316887
20299013705.999977 20299013705.999977 20299013705.999977 claw 0.0 0.0
446406126.0000001 1467115188.783615 1874950681.9956067 path4 0.5167340675274111 0.6232597029305087
113282827.99999997 895332746.2483689 1874950681.9956067 pan3 0.8978203866016701 1.2188257664565283
22739202.00000001 404770025.7915365 1874950681.995602 fan2 1.250433124784878 1.9162146290225979
66559295.999999985 404770025.7915365 1874950681.995602 cycle4 0.7839996246969128 1.4497811289346327
9576312.000000011 404770025.7915375 1874950681.995602 K4 1.6260100573425882 2.291791561580307
40857921371238.03 40857921371238.03 40857921371237.83 K14 0.0 -2.1697367997449015e-15
273005921431.99957 885467113954.1371 899536504890.6556 chair 0.5110003693434555 0.5178467256451457
57744068516.00012 244092863239.6398 396181538187.2564 path5 0.6260477017222237 0.8363868537957163
88776862887.99979 807292224590.1547 899536504890.6556 cricket 0.9587309753329857 1.005718998252848
6037977543.999995 109304581300.90195 390155120303.59503 pan4c 1.2577468714931308 1.8103458173729692
2021926996.0000012 61508478740.28909 390155120303.5931 butterfly 1.4831695151231752 2.2854718400308722
2692266540.000001 57413025108.579765 390155120303.5969 cycle5 1.3288923768304428 2.1611192571275946
30254686672.000015 180595365907.80554 396181538187.25836 pan4 0.7759139424998688 1.1171015742340225
22890748103.999954 146091323809.77826 396181538187.25446 K23 0.8049644381647545 1.238234247519993
28192698700.00004 244092863239.641 396181538187.2564 bull 0.9374184317575578 1.1477575838310483
8194521554.000013 180595365907.80466 396181538187.25446 dart 1.3431830001938398 1.6843706319279914
1558290748.000001 57413025108.579765 390155120303.5969 house 1.5663619384198906 2.3985888187170423
2317811357.999997 146091323809.7797 396181538187.2564 K3u2K1c 1.7995463377542857 2.232816147109522
828033164.0000006 57413025108.58005 390155120303.5969 P2uP3c 1.840962699275695 2.6731895795728446
445442093.99999964 57413025108.579765 390155120303.59503 wheel4 2.110219175375044 2.942446055672194
3013645644.000002 109304581300.90356 390155120303.5969 kite 1.5595461800155714 2.1121451258954056
1888300457.999998 109304581300.90356 390155120303.59503 clawuK1c 1.7625672665137686 2.3151662123936005
927139504.0000008 57413025108.58005 390155120303.5969 fan3 1.791865344473903 2.6240922247710525
541776495.9999994 57413025108.57948 390155120303.5969 P3u2K1c 2.025190270550023 2.857417150847177
291202680.0000001 57413025108.57948 390155120303.5969 K5_e 2.294815063006367 3.127041943303521
180110400.0000001 57413025108.57948 390155120303.5969 K5 2.503471639836989 3.3356985201341427


==> fig37/politician_edges.csv <==
true ambi dex shape ambi_rel dex_rel
3564223.0000000005 3564223.0000000005 3564223.0000000005 path3 0.0 0.0
1048721.000000001 2895108.8280019737 3564223.0000000005 K3 0.4410049290548542 0.5313049038096374
331645678.99999964 331645678.9999988 331645679.0000004 claw -1.1089765865362815e-15 1.0607602132086145e-15
155539754.99999997 245900355.65954542 331645678.9999988 path4 0.19891774634741158 0.3288329327272277
67826532.00000007 192367266.16801354 331645678.9999988 pan3 0.4527315610770237 0.6892747312961104
28898339.0 155539754.99999997 331645678.9999988 fan2 0.7309685291592157 1.0598014618864433
52045903.00000005 155539755.00000033 331645678.99999964 cycle4 0.475454862559594 0.8042877952868218
15731664.99999999 155539754.9999988 331645679.0000004 K4 0.9950667208408756 1.3238996535681087
50618183862.99989 50618183862.99964 50618183862.99989 K14 -2.1697367997449015e-15 0.0
13401179637.00003 34225236024.886986 44405166559.13187 chair 0.40720342304862805 0.5202904746338356
8189513956.999996 23695215235.20372 44405166559.13143 path5 0.46140253056753394 0.7341753759989708
7112141214.0000105 24361300606.027214 44405166559.13143 cricket 0.5347000996676666 0.7954331322800295
3311268900.999997 16960415102.859285 44405166559.13143 pan4c 0.7094420270220962 1.127439053091887
1671341843.0 12395548985.94661 44405166559.13143 butterfly 0.8702004798535651 1.4243682172672676
3827779435.0000033 16139471077.902075 44405166559.13143 pan4 0.6249423931074773 1.0644865985630292
2365370678.000001 11503413068.291763 44405166559.13143 cycle5 0.686927506023512 1.2735342945583883
1982243167.000002 13401179637.00003 44405166559.13143 K23 0.829986099292282 1.3502765739261133
4711147545.000008 22590975480.184494 44405166559.13143 bull 0.6808082783928844 0.9743067975895833
2504912117.999997 16139471077.901995 44405166559.13143 dart 0.8090968041966224 1.2486410096521763
1464974253.9999986 11503413068.291706 44405166559.13143 house 0.8949967225534623 1.4816035110883405
1280509331.0000012 13401179636.999897 44405166559.13165 K3u2K1c 1.0197602812640405 1.5400507558978784
876593650.0 11503413068.291706 44405166559.13143 P2uP3c 1.118028394536513 1.7046351830713913
544171968.9999996 11503413068.291763 44405166559.13165 wheel4 1.3250905479076396 1.911697336442518
1869661250.999999 15805271086.54733 44405166559.13165 kite 0.9270390217954274 1.375670576080587
1218186841.9999998 15805271086.547487 44405166559.13143 clawuK1c 1.1130880448620473 1.5617195991472004
941446739.0000006 11503413068.291763 44405166559.13143 fan3 1.0870309593988619 1.673637747933738
594274293.9999993 11503413068.291763 44405166559.13143 P3u2K1c 1.2868397700882184 1.8734465586230946
364602641.00000036 11503413068.29182 44405166559.13165 K5_e 1.499006904715275 2.085613693250151
240374543.00000024 11503413068.291763 44405166559.13143 K5 1.6799382432918217 2.266545031826698


==> fig37/public_figure_edges.csv <==
true ambi dex shape ambi_rel dex_rel
6794623.999999992 6794624.000000008 6794624.000000008 path3 1.0607602132086145e-15 1.0607602132086145e-15
1112436.9999999988 5563010.707267328 6794623.999999992 K3 0.69903447063755 0.7858900036014761
802762575.9999999 802762576.0000018 802762575.9999979 claw 1.0607602132086145e-15 -1.1089765865362815e-15
436879526.9999996 642993813.9200126 802762575.9999999 path4 0.16784510138102657 0.2642254245801961
109120243.99999987 526122116.9446676 802762575.9999979 pan3 0.6831812304819783 0.8666817894823633
32641142.99999998 436879526.9999996 802762575.9999979 fan2 1.1265963352207478 1.3908217598009427
89692000.00000003 436879526.9999985 802762575.9999979 cycle4 0.6876079850739106 0.9518334096541067
13814287.999999985 436879526.9999985 802762575.9999999 K4 1.500033187399328 1.7642586119795254
140474310752.00012 140474310752.0008 140474310752.0008 K14 2.1215204264172266e-15 2.1215204264172266e-15
53144253012.99988 107527292438.98773 132368420699.57448 chair 0.3060624032510004 0.3963280802217878
33941711497.999928 82778162039.01506 132368420699.57448 path5 0.38718204166566905 0.5910506496115104
15775034178.000011 83311439775.828 132368420699.57382 cricket 0.7227343310925725 0.9238140784263401
8897262566.0 64283421012.69034 132368420699.57448 pan4c 0.858842573671277 1.172527980113372
2919470367.000002 50388967820.57736 132368420699.57448 butterfly 1.2370313907921766 1.6564803158159667
10090752529.000008 62161766156.69495 132368420699.57448 pan4 0.7895997898242424 1.117860831846081
6056665895.99999 47923906891.19841 132368420699.57448 cycle5 0.8983185984002172 1.3395507699531919
3781329295.999998 53144253012.99988 132368420699.57448 K23 1.1478118076365318 1.5441398878583197
12108417078.999983 79841026419.58032 132368420699.57318 bull 0.8191387395348084 1.038697015301092
4194492595.9999995 62161766156.695564 132368420699.57382 dart 1.170843913130029 1.4991049551518612
2628208277.0000024 47923906891.19841 132368420699.57382 house 1.260892437044131 1.7021246085971036
1498258189.0 53144253012.99988 132368420699.57448 K3u2K1c 1.54986964696924 1.9461977271910278
1177343017.9999988 47923906891.19841 132368420699.57448 P2uP3c 1.6096492030787228 2.0508813746316976
554518464.9999998 47923906891.19841 132368420699.57382 wheel4 1.9366362033596611 2.3778683749126337
3492389859.999999 61420699562.63097 132368420699.57448 kite 1.245192040019242 1.5786616686859416
1623539986.0000005 61420699562.63278 132368420699.57448 clawuK1c 1.5778517693260208 1.9113213979927077
1208981101.999999 47923906891.19841 132368420699.57448 fan3 1.598132703420576 2.0393648749735505
586725479.0000005 47923906891.19841 132368420699.57448 P3u2K1c 1.9121172675338785 2.3533494390868532
296720844.00000024 47923906891.19841 132368420699.57318 K5_e 2.2082041600876594 2.64943633164063
167938930.99999994 47923906891.19841 132368420699.57382 K5 2.455400831331223 2.8966330028841956


==> fig37/roadNet-CA.csv <==
true ambi dex shape ambi_rel dex_rel
17523393.999999993 17523394.000000037 17523394.000000037 path3 1.0607602132086145e-15 1.0607602132086145e-15
724056.0000000008 17195204.92184416 17523394.000000037 K3 1.3756351991061204 1.3838460691091705
59216636.00000004 59216635.99999989 59216636.00000004 claw -1.1089765865362815e-15 0.0
55964653.999999985 58028660.01449877 59216635.99999989 path4 0.01572871895370606 0.024529909105968167
2592708.000000001 56951383.09956427 59216635.99999989 pan3 1.3417506679196545 1.3586901244629255
775531.9999999994 55964653.99999985 59216636.00000018 fan2 1.8583141007131327 1.8828440098191042
31612285.999999978 55964653.99999985 59216636.00000004 cycle4 0.24805792069334556 0.2725878297993159
1007.9999999999995 55964653.99999985 59216636.00000018 K4 4.744453290981102 4.7689832000870735
208950021.99999997 208950021.99999946 208950022.00000048 K14 -1.060760213208617e-15 1.0607602132086145e-15
190801430.0 203958054.0255193 208950021.99999946 chair 0.02895923440047799 0.03946079591747247
9587511.999999989 198997318.78606808 208950022.00000048 cricket 1.317141304398433 1.338336500673211
2797595.9999999967 193584948.5851871 208950022.00000048 dart 1.8400865891260594 1.873257422857981
9335298.00000001 198238548.71635965 208950021.99999946 bull 1.3270599236287377 1.3499142352152897
878507.9999999999 190801430.00000048 208950021.99999893 K3u2K1c 2.336835904602097 2.376296700519567
183566252.00000015 199095730.0850349 208950021.99999997 path5 0.03526910529841708 0.05624958049182844
105139587.99999994 193584948.58518663 208950021.99999997 pan4 0.2651053166145279 0.2982761503464496
8980317.999999993 194311988.14309958 208950021.99999997 pan4c 1.3352078797268603 1.3667507055629848
77517495.99999996 190801430.0 208950022.00000048 K23 0.3911818897665895 0.43064268568406405
4686935.999999997 188817904.4180931 208950021.99999997 house 1.6051541500577557 1.6491533979259494
1829831.9999999988 189807076.19205213 208950022.00000048 butterfly 2.015901181070077 2.0576312029629116
2701151.9999999977 188817904.41809264 208950022.00000048 P2uP3c 1.8444941497188714 1.888493397587067
829480.0000000008 188817904.41809264 208950021.99999946 wheel4 2.357237254338701 2.4012365022068947
2781352.000000001 193365773.79404458 208950022.00000098 kite 1.8421236499668578 1.8757864657886945
3755.999999999999 193365773.7940389 208950021.99999997 clawuK1c 4.71165402178987 4.745316837611717
833784.0000000006 188817904.41809216 208950021.99999997 fan3 2.3549896164144077 2.3989888642826034
2020.0000000000002 188817904.41809356 208950022.00000048 P3u2K1c 4.970691803890974 5.014691051759168
1007.9999999999995 188817904.41809264 208950021.99999946 K5_e 5.272582641228089 5.316581889096283
11413130.000000007 188817904.41809264 208950021.99999997 cycle5 1.2186384092599054 1.2626376571281


==> fig37/roadNet-PA.csv <==
true ambi dex shape ambi_rel dex_rel
9865129.999999993 9865130.000000017 9865130.000000017 path3 1.0607602132086145e-15 1.0607602132086145e-15
402900.00000000035 9677772.000898747 9865130.000000017 K3 1.3805781189399267 1.3889055452521033
33675221.99999998 33675221.99999989 33675221.99999998 claw -1.157192959863946e-15 0.0
31818558.00000003 32997552.992312018 33675221.99999998 path4 0.015801241225500116 0.02462997367720619
1442180.000000001 32382533.989762302 33675221.99999989 pan3 1.3512913615311046 1.3682909989238843
426332.0000000004 31818557.999999873 33675221.99999998 fan2 1.87293256223782 1.8975625359150283
17908879.99999998 31818558.00000003 33675221.99999998 cycle4 0.24961206732406482 0.27424204100127103
503.9999999999998 31818557.99999995 33675221.99999998 K4 4.8002499573177895 4.824879930994997
119929357.99999999 119929357.99999969 119929358.00000028 K14 -1.060760213208617e-15 1.0607602132086145e-15
109523078.00000012 117065745.75794439 119929357.99999969 chair 0.02892419554487158 0.03941986827837074
5331559.999999997 114223091.48913953 119929357.99999999 cricket 1.330899609315783 1.3520712078341453
1534987.999999999 111117731.73788944 119929358.00000028 dart 1.8596783828409056 1.8928205241789489
5193728.000000001 113785450.81232803 119929357.99999969 bull 1.3406075329895786 1.3634463073293777
473220.00000000035 109523077.99999958 119929357.99999999 K3u2K1c 2.364442549354824 2.403862417633198
105310622.00000001 114275074.36073345 119929357.99999969 path5 0.03547933469944598 0.05645333097804968
60149894.00000004 111117731.7378897 119929357.99999969 pan4 0.26654850116987044 0.2996906425079106
4990292.000000005 111534044.41147508 119929357.99999999 pan4c 1.3492814922272878 1.3807995503380195
44248015.99999999 109523078.00000012 119929357.99999999 K23 0.39361183806328365 0.43303170634165544
2591819.9999999977 108384385.50842045 119929357.99999969 house 1.6213618828810104 1.6653206720305793
990471.9999999994 108951652.54908124 119929357.99999969 butterfly 2.0413916190677814 2.0830833060176417
1490240.0000000002 108384385.50841965 119929358.00000058 P2uP3c 1.8617105034406563 1.9056692925902319
450220.00000000035 108384385.50841992 119929357.99999969 wheel4 2.381541936055204 2.4255007252047753
1527139.9999999993 110991924.77300464 119929357.99999999 kite 1.8614125301347864 1.8950466561738617
1733.999999999999 110991924.77300492 119929357.99999969 clawuK1c 4.806242289663602 4.839876415702674
452104.0000000004 108384385.50841992 119929358.00000028 fan3 2.3797283702121015 2.423687159361675
1012.0000000000001 108384385.50842018 119929357.99999969 P3u2K1c 5.029786207189515 5.0737449963390855
503.9999999999998 108384385.50842045 119929358.00000028 K5_e 5.332536183247772 5.376494972397343
6348339.999999994 108384385.50842018 119929358.00000058 cycle5 1.232306541344317 1.2762653304938905


==> fig37/roadNet-TX.csv <==
true ambi dex shape ambi_rel dex_rel
12099370.000000013 12099370.000000043 12099370.000000043 path3 1.0607602132086145e-15 1.0607602132086145e-15
497214.0000000005 11868177.322938258 12099370.000000043 K3 1.3778406779816568 1.3862194091772218
40640978.00000003 40640977.99999983 40640978.00000003 claw -2.1697367997449015e-15 0.0
38423267.999999985 39837282.19535517 40640977.999999925 path4 0.015695402060776884 0.024369850445203213
1744343.9999999993 39102166.26219147 40640978.00000003 pan3 1.3505686822612155 1.3673320146900663
527190.0000000002 38423267.9999998 40640977.999999724 fan2 1.862627136232414 1.8869969866776173
21821436.00000001 38423268.00000017 40640977.999999925 cycle4 0.2457109732392769 0.27008082368447794
768.0 38423268.00000017 40640977.999999724 K4 4.699233079953005 4.7236029303982034
142281021.99999994 142281021.99999994 142281022.0000003 K14 0.0 1.0607602132086145e-15
130267812.00000003 139007810.27250737 142281022.0000003 chair 0.028202083422507823 0.03830985732484
6309688.000000002 135725121.99607992 142281021.99999958 cricket 1.332652355810586 1.353139091166751
1861128.0000000005 132155432.4985671 142281021.99999994 dart 1.851308777353281 1.8833707330721963
6159696.000000005 135248879.90012798 142281021.99999958 bull 1.341574398146415 1.363587697127368
587165.9999999994 130267811.99999939 142281022.0000003 K3u2K1c 2.3460762190222715 2.3843860763471136
125286242.00000015 135811072.10333142 142281021.99999994 path5 0.035031794949468335 0.05524359341430182
72188067.99999997 132155432.49856646 142281021.99999958 pan4 0.26261960156856606 0.2946815572874821
5943241.999999996 132629389.26131505 142281021.99999994 pan4c 1.3486163553229413 1.379123561602764
53300703.999999985 130267811.9999997 142281021.99999958 K23 0.38810417346236614 0.426414030787205
3126362.000000003 128965222.39539066 142281022.0000003 house 1.6154333480488916 1.6581077126976906
1208356.0000000002 129613596.83312671 142281022.0000003 butterfly 2.030455659768214 2.070952073171834
1806199.999999998 128965222.39539035 142281022.0000003 P2uP3c 1.8537067734577815 1.8963811381065814
557965.9999999998 128965222.39539066 142281021.99999994 wheel4 2.3638648756558713 2.406539240304669
1850362.0000000007 132012452.31536223 142281021.99999994 kite 1.8533581978012883 1.885890275092284
2813.999999999998 132012452.31536385 142281021.99999994 clawuK1c 4.67129080565851 4.7038228829495
560200.0000000006 128965222.39539066 142281021.99999994 fan3 2.362129506911879 2.404803871560677
1543.9999999999993 128965222.39539097 142281021.99999958 P3u2K1c 4.921825315399713 4.964499680048508
768.0 128965222.39539066 142281021.99999994 K5_e 5.225111391367917 5.267785756016715
7543659.999999999 128965222.39539066 142281022.0000003 cycle5 1.23289050529839 1.2755648699471889


==> fig37/tvshow_edges.csv <==
true ambi dex shape ambi_rel dex_rel
919524.9999999999 919524.9999999977 919524.9999999977 path3 -1.060760213208617e-15 -1.060760213208617e-15
523054.9999999998 846167.4944011972 919524.9999999999 K3 0.20890897988514365 0.24501618334159062
47642070.99999999 47642070.99999988 47642070.99999999 claw -1.0125438398809526e-15 0.0
37475377.000000045 43816619.72948886 47642070.99999988 path4 0.06789285998043089 0.1042446214764632
27357389.999999993 40463917.17698685 47642070.99999999 pan3 0.1699932614074776 0.24091597033061107
21495713.000000022 37475376.99999986 47642070.99999988 fan2 0.24139415553691956 0.3456387770133849
24925625.000000015 37475377.000000045 47642070.99999988 cycle4 0.17709995363890793 0.28134457511537114
19108225.0 37475376.99999986 47642070.99999988 K4 0.2925256640444745 0.3967702855209399
3379962193.000002 3379962192.999994 3379962193.0000105 K14 -1.060760213208617e-15 1.0607602132086145e-15
2268448402.9999976 3034483416.1039505 3379962193.0000105 chair 0.12635586288213033 0.1731829369803485
1962854020.9999988 2729573332.1763935 3379962193.0000105 path5 0.14320676449001982 0.23602384047006764
1787837067.999998 2728716955.068768 3379962193.0000105 cricket 0.18363055196545477 0.2765839049977476
1526325340.0000005 2460763677.731029 3379962193.000002 pan4c 0.2074227933124974 0.34526472802524577
1259230491.0000002 2226118705.3169813 3379962193.0000105 butterfly 0.2474430877424581 0.4288066113018335
1515314165.000001 2427850469.2343845 3379962193.000002 pan4 0.204719252136341 0.3484091594574134
1337138217.9999988 2184578888.1988115 3379962193.000002 cycle5 0.2131914303492119 0.4027355404876174
1245691615.0 2268448403.0000143 3379962193.000002 K23 0.260318364332871 0.4335013013132152
1643024064.9999988 2689316709.206802 3379962193.0000105 bull 0.21399802572520252 0.31326791795407327
1374682883.9999988 2427850469.2343845 3379962193.0000105 dart 0.24701940977018177 0.3907093170912553
1208047006.0000012 2184578888.198817 3379962193.000002 house 0.2572838989773716 0.44682800911577597
1151094107.0000002 2268448402.999981 3379962193.0000105 K3u2K1c 0.2946180749049381 0.4678010118852897
1096749009.9999993 2184578888.198817 3379962193.0000105 P2uP3c 0.29926048125634847 0.48880459139475396
1014175186.9999999 2184578888.198822 3379962193.000002 wheel4 0.3332547514981387 0.522798861636542
1325847035.0000012 2418163791.0296555 3379962193.000002 kite 0.2609922921256833 0.4064184207079125
1225383162.999999 2418163791.029739 3379962193.0000105 clawuK1c 0.29521380511871914 0.44063993370093446
1112976328.9999998 2184578888.198817 3379962193.000002 fan3 0.29288180453760604 0.4824259146760105
1031570617.9999994 2184578888.1988115 3379962193.000002 P3u2K1c 0.3258687685824257 0.5154128787208312
958175835.0000008 2184578888.198817 3379962193.000002 K5_e 0.3579225184682807 0.5474666286066852
907360162.9999989 2184578888.198806 3379962193.000002 K5 0.3815880243504055 0.5711321344888122

